Ranked Prioritization of Groups in Combinatorial Bandit Allocation

Preventing poaching through ranger patrols protects endangered wildlife, directly contributing to the UN Sustainable Development Goal 15 of life on land. Combinatorial bandits have been used to allocate limited patrol resources, but existing approaches overlook the fact that each location is home to multiple species in varying proportions, so a patrol benefits each species to differing degrees. When some species are more vulnerable, we ought to offer more protection to these animals; unfortunately, existing combinatorial bandit approaches do not offer a way to prioritize important species. To bridge this gap, (1) We propose a novel combinatorial bandit objective that trades off between reward maximization and also accounts for prioritization over species, which we call ranked prioritization. We show this objective can be expressed as a weighted linear sum of Lipschitz-continuous reward functions. (2) We provide RankedCUCB, an algorithm to select combinatorial actions that optimize our prioritization-based objective, and prove that it achieves asymptotic no-regret. (3) We demonstrate empirically that RankedCUCB leads to up to 38% improvement in outcomes for endangered species using real-world wildlife conservation data. Along with adapting to other challenges such as preventing illegal logging and overfishing, our no-regret algorithm addresses the general combinatorial bandit problem with a weighted linear objective.

==> data/pareto_frontier_family_van_N40_B10_G5.csv <==
i,lamb_vals,fair_lamb_vals,fair_reward,fair_fairness,opt_reward,opt_fairness,lizard_reward,lizard_fairness
0,0.1,0.1,5.240356382,1.757016936,5.500108341,2.337371373,5.659983704,-0.122270036
1,,,5.269787401,1.887844981,5.647151274,2.310173812,5.659983704,-0.122270036
2,0.3,0.3,5.427418932,1.783130444,5.847356638,2.241745259,5.659983704,-0.122270036
3,,,5.446303169,1.580209914,6.005611184,2.157640558,5.659983704,-0.122270036
4,0.5,0.5,5.492197011,1.264390759,6.22724832,1.979009321,5.659983704,-0.122270036
5,,,5.563390953,0.89752973,6.422875111,1.738211627,5.659983704,-0.122270036
6,0.7,0.7,5.559828915,0.522243228,6.640117783,1.330297632,5.659983704,-0.122270036
7,0.8,,5.575250491,0.127040191,6.79121728,0.889196002,5.659983704,-0.122270036
8,0.9,,5.655815608,0.133583638,6.87815529,0.37921501,5.659983704,-0.122270036
9,1.0,1.0,5.596870252,0.011046394,6.904482767,-0.082940978,5.659983704,-0.122270036

==> data/pareto_frontier_wildlife_N25_B5_G4.csv <==
i,lamb_vals,fair_lamb_vals,fair_reward,fair_fairness,opt_reward,opt_fairness,lizard_reward,lizard_fairness
0,0.1,0.1,4.237292778,3.604300094,3.109540736,4.835828106,5.40417564,0.359038006
1,0.2,,4.321640665,3.731786742,3.990071024,4.683017052,5.40417564,0.359038006
2,0.3,0.3,4.576127936,3.89934218,4.803871555,4.437536558,5.40417564,0.359038006
3,,,4.628857575,4.012015091,4.994459175,4.333268989,5.40417564,0.359038006
4,0.5,0.5,4.815148743,3.932204188,5.277620798,4.090622853,5.40417564,0.359038006
5,,,5.068880535,3.536946788,5.703048478,3.543379039,5.40417564,0.359038006
6,0.7,0.7,5.232355744,3.225077869,5.870578393,3.223607287,5.40417564,0.359038006
7,0.8,0.8,5.359669665,2.912492752,6.013202822,2.760603081,5.40417564,0.359038006
8,0.9,0.9,5.370645111,2.492770631,6.176676477,1.849705644,5.40417564,0.359038006
9,1.0,1.0,5.435794696,0.426745586,6.23725166,0.360772034,5.40417564,0.359038006

==> data/results_family_van_N40_B10_G5_T500_lamb0.3_discre10.csv <==
t,fair_obj_avg,fair_obj_sem,fair_reward_avg,fair_reward_sem,fair_fair_avg,fair_fair_sem,fair_conf_obj_avg,fair_conf_obj_sem,fair_conf_reward_avg,fair_conf_reward_sem,fair_conf_fair_avg,fair_conf_fair_sem,naive_obj_avg,naive_obj_sem,naive_reward_avg,naive_reward_sem,naive_fair_avg,naive_fair_sem,lizard_obj_avg,lizard_obj_sem,lizard_reward_avg,lizard_reward_sem,lizard_fair_avg,lizard_fair_sem,random_obj_avg,random_obj_sem,random_reward_avg,random_reward_sem,random_fair_avg,random_fair_sem,opt_obj_avg,opt_obj_sem,opt_reward_avg,opt_reward_sem,opt_fair_avg,opt_fair_sem
0,1.795841381,0.053316448,4.919185856,0.049092308,0.457265177,0.06674558,1.794042075,0.052311809,4.896058016,0.05793902,0.464606671,0.070976483,-0.067964506,0.044381049,5.008730761,0.04983837,-2.243691049,0.070467078,1.541012156,0.033493402,4.977085192,0.054927269,0.068409427,0.041125432,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
2,2.110440542,0.04097325,4.932956271,0.041374664,0.900790944,0.051809211,2.130042417,0.040975809,4.918801289,0.042580251,0.934860044,0.05319413,0.203109865,0.039795923,4.969102948,0.04119046,-1.839458599,0.062485283,1.554099694,0.019092651,4.964841121,0.044152332,0.092353369,0.026237308,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
4,2.211307839,0.043179097,4.957254738,0.048239362,1.034473454,0.053442815,2.185698183,0.039282695,4.940336184,0.041572478,1.005139039,0.049299828,0.321619771,0.039734327,4.942617024,0.060465199,-1.658807623,0.062097115,1.683510226,0.022560851,4.981054988,0.03898289,0.270276756,0.031658885,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
6,2.201100532,0.041073278,4.95942546,0.048430293,1.018961277,0.050215087,2.241285078,0.042375713,4.978036563,0.041927328,1.068391585,0.055152884,0.349427862,0.039803218,4.974856853,0.063229824,-1.632898848,0.062579909,1.759461189,0.023870113,4.997787946,0.036374118,0.371606865,0.031898849,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
8,2.270045007,0.046809934,4.962527854,0.048856406,1.116123786,0.059492636,2.313676862,0.045032499,4.984624703,0.046433673,1.168984929,0.058117555,0.349654946,0.040140978,4.991403336,0.056994205,-1.639665792,0.063259401,1.80598576,0.02621102,5.003336667,0.039116372,0.435692515,0.031483477,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
10,2.314265595,0.04849737,4.963785064,0.048912989,1.178757251,0.061209528,2.361286507,0.044495035,4.999060383,0.041595406,1.230811989,0.059512133,0.333511504,0.041589008,5.005877188,0.050359869,-1.668930932,0.064113222,1.852149925,0.034593454,5.004403139,0.039294014,0.501184262,0.041230382,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
12,2.331312618,0.047137662,4.968788825,0.049302157,1.200965672,0.05876839,2.392604213,0.044512548,5.02027591,0.043697769,1.2664592,0.05791466,0.319457309,0.042468227,5.024657192,0.045505618,-1.697056926,0.065727662,1.877105871,0.035756818,4.989632688,0.04130451,0.543165807,0.04517811,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
14,2.336769557,0.044380652,4.977827801,0.047926854,1.204887453,0.056083527,2.41102552,0.04858453,4.9960215,0.044528001,1.3031701,0.063029403,0.307672205,0.042172937,5.036728917,0.044680801,-1.719066386,0.065141886,1.905060286,0.037605582,5.00893692,0.043693952,0.574827443,0.046588647,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
16,2.345345327,0.042879062,5.011944466,0.049003058,1.202517125,0.055463188,2.433181035,0.049750919,4.995153453,0.043424003,1.335192855,0.064284526,0.297109998,0.042548871,5.047291913,0.042952093,-1.738682252,0.065565704,1.963208557,0.033454418,5.034733538,0.045649609,0.646840708,0.041649083,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
18,2.341083573,0.044834548,5.001220003,0.049251495,1.201025103,0.057258789,2.448787972,0.049292594,4.994449107,0.042144337,1.357790342,0.063585165,0.289828579,0.043145882,5.057468767,0.041198257,-1.753445787,0.065181981,2.002436614,0.035524939,5.039682451,0.046266762,0.700759826,0.045675725,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
20,2.351378797,0.046887984,5.005040408,0.048180055,1.21409525,0.059697416,2.450717716,0.047336576,4.99127294,0.041624355,1.361908334,0.060858413,0.281275516,0.044418939,5.070955207,0.04286466,-1.771444352,0.066473838,2.010914975,0.041065728,5.04532054,0.048747782,0.710455447,0.050919607,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
22,2.353432615,0.04710671,4.991158048,0.048197613,1.222978858,0.060249566,2.461707316,0.048528055,4.994669828,0.044912565,1.376151953,0.061124525,0.274563513,0.045127285,5.088275482,0.042811388,-1.788455903,0.0669436,2.003638216,0.03861194,5.036445026,0.046402317,0.703863868,0.047487913,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
24,2.361462941,0.048217038,4.979711054,0.048456791,1.239356606,0.060269739,2.467954508,0.045255199,4.991492508,0.042027309,1.386438222,0.057010393,0.267761681,0.044303689,5.091941246,0.042845453,-1.799743847,0.066309002,2.003500444,0.037337724,5.032531819,0.04101385,0.705344141,0.047691865,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
26,2.363794282,0.04705724,4.984250868,0.048843426,1.240741459,0.05805924,2.468678823,0.043308241,4.993137464,0.041329591,1.386767977,0.054842217,0.263360192,0.045346447,5.105526851,0.042587728,-1.811854091,0.06639403,2.02413218,0.035823527,5.038858027,0.043103125,0.732106816,0.047513214,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
28,2.367852829,0.046187859,4.97784745,0.051125067,1.249283706,0.056185077,2.474616324,0.042402929,4.997272681,0.041871876,1.393477886,0.054137641,0.263563484,0.045445061,5.10374693,0.044433235,-1.81080085,0.06620553,2.038856501,0.034736415,5.071421253,0.042643016,0.739185893,0.044821561,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
30,2.373496864,0.045572659,4.975975617,0.050306073,1.258148827,0.056366502,2.484349126,0.038866764,5.019932495,0.037599804,1.39767054,0.050328911,0.271435453,0.041844353,5.10710007,0.045236677,-1.80099224,0.061400348,2.046071577,0.028529003,5.078430363,0.046117865,0.74648924,0.037063746,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
32,2.371465997,0.046139884,4.970154649,0.052707008,1.25774229,0.056170531,2.489516356,0.040429385,5.011160108,0.042463915,1.408811891,0.049361196,0.264303452,0.041633999,5.109533024,0.045833923,-1.812223507,0.060201114,2.056186519,0.029713244,5.078912054,0.043318266,0.760732718,0.039764851,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
34,2.391711905,0.043545017,4.988285901,0.051274823,1.278894478,0.051870585,2.506716544,0.042474902,5.019892134,0.043593067,1.429641291,0.053400655,0.26128012,0.042412854,5.105823036,0.046049948,-1.814952558,0.061165346,2.05669525,0.031902153,5.064339247,0.042430463,0.767704966,0.043477713,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
36,2.401244688,0.044153359,4.994744216,0.04872473,1.289744891,0.053404224,2.500059889,0.040632258,5.020496848,0.039244766,1.419872621,0.053959932,0.256210678,0.043116521,5.110586393,0.046012812,-1.824236057,0.063158125,2.074071499,0.032198942,5.068539767,0.039976337,0.790727955,0.044617355,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
38,2.396391502,0.043073037,4.968365966,0.046979191,1.294116732,0.051739704,2.508802962,0.04013024,5.033365942,0.040370151,1.426847399,0.052821004,0.253276071,0.044033605,5.116240858,0.046672807,-1.830851695,0.065212006,2.086020517,0.033296485,5.061818304,0.04213119,0.810678608,0.045092247,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
40,2.416804939,0.042530638,4.984897954,0.046036028,1.316193647,0.051686507,2.506519426,0.038256605,5.028146346,0.040752756,1.425822175,0.049768943,0.247793284,0.044115162,5.121812631,0.044475501,-1.841072151,0.065538723,2.104868273,0.030569981,5.062682719,0.044562474,0.837233511,0.041065897,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
42,2.441343337,0.044196967,5.015009858,0.048337241,1.3383434,0.053986859,2.513618711,0.037471086,5.042944589,0.042039097,1.429621907,0.047867497,0.246589409,0.044915764,5.12611603,0.047923513,-1.844636285,0.065816484,2.143136146,0.031729027,5.070192805,0.043602698,0.888683293,0.041481977,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
44,2.441803805,0.045887289,5.038915174,0.048978661,1.328756076,0.055905231,2.518873356,0.040752154,5.050840526,0.041680493,1.433744569,0.049614116,0.250039743,0.045972832,5.141240924,0.048754538,-1.846189335,0.067055123,2.149121506,0.034370466,5.082755304,0.039826503,0.891849878,0.044708308,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
46,2.458912246,0.044392049,5.043305945,0.048579818,1.351314947,0.054732354,2.527192137,0.043011638,5.06975974,0.044724528,1.437520307,0.052470495,0.25135103,0.047394918,5.138491243,0.048566116,-1.843137632,0.068581703,2.156249454,0.039740223,5.086319662,0.041677592,0.900505078,0.05226113,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
48,2.466802765,0.043744998,5.046508118,0.046296615,1.361214756,0.054979401,2.544082182,0.044925609,5.070322049,0.048663375,1.461407954,0.05431792,0.251001908,0.047242452,5.144453594,0.047956147,-1.846191671,0.067320759,2.157001728,0.04279841,5.082636102,0.043378687,0.903158425,0.055676833,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
50,2.475095778,0.042137834,5.070388963,0.047232156,1.362827269,0.053694365,2.552072312,0.045674021,5.07772365,0.045321359,1.469650311,0.056587312,0.253709963,0.04749916,5.145505632,0.049040467,-1.842773895,0.067590187,2.164117584,0.043726443,5.07275957,0.045031093,0.917556733,0.055730392,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
52,2.489567787,0.040610603,5.095886566,0.047056483,1.372574025,0.052461617,2.560047599,0.044331792,5.073290041,0.04970076,1.482943696,0.054225152,0.255695025,0.046374453,5.144832242,0.047692449,-1.839649496,0.067328529,2.181258319,0.042109878,5.09401873,0.042879256,0.932932429,0.053172349,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
54,2.51098447,0.042980514,5.103635693,0.046951266,1.399848232,0.053886884,2.560070785,0.041039236,5.076294578,0.047421281,1.481689159,0.050080076,0.250228995,0.046504166,5.139038544,0.045185843,-1.844975097,0.067505897,2.181735777,0.039709714,5.099356914,0.042279521,0.931326718,0.050428943,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
56,2.513158871,0.046084989,5.090751882,0.0498084,1.408476153,0.056430314,2.562207749,0.040019994,5.049985435,0.047815403,1.496017312,0.049026183,0.249993658,0.045964431,5.143639143,0.045426091,-1.847282979,0.06821994,2.188995317,0.038940735,5.093032089,0.042613466,0.944408129,0.048682999,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
58,2.522313841,0.046491803,5.116936669,0.049568853,1.41033263,0.057411062,2.563656182,0.041083239,5.05709735,0.045441237,1.495038539,0.049476673,0.249714708,0.04611204,5.153561321,0.045616957,-1.85193384,0.068082575,2.192695689,0.038276974,5.087939072,0.04687543,0.951877096,0.046640275,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
60,2.527678727,0.046511652,5.114908773,0.051876718,1.41886585,0.059000329,2.581776461,0.042615984,5.067553255,0.041997396,1.516443549,0.053818184,0.246742022,0.045357349,5.150404684,0.046733407,-1.85482769,0.067322593,2.184100653,0.034265371,5.096347114,0.044112384,0.935995028,0.042303713,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
62,2.523297405,0.04497285,5.116006945,0.053239132,1.412136174,0.057743644,2.588932604,0.041999156,5.078172068,0.040892984,1.522115691,0.05351451,0.242729409,0.044563647,5.155706375,0.047853445,-1.862832147,0.066681297,2.163729356,0.033476132,5.112117265,0.044520649,0.900134537,0.042393163,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
64,2.514830452,0.048410704,5.113779194,0.049854801,1.400995277,0.061437928,2.603941376,0.042148779,5.101741229,0.04355065,1.533455725,0.052611441,0.243725547,0.043147307,5.155525475,0.047746719,-1.861331565,0.065070109,2.175023711,0.035774127,5.142381234,0.045480899,0.903299059,0.045827763,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
66,2.511268599,0.050739253,5.093021103,0.051055,1.40480324,0.062428737,2.61743746,0.041942901,5.104591153,0.045047919,1.551514448,0.052392764,0.238861762,0.044600935,5.142326205,0.045734433,-1.862622999,0.067153222,2.180243677,0.03326562,5.151537621,0.047194878,0.906831987,0.043257952,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
68,2.528255136,0.051553492,5.088001431,0.052415457,1.43122101,0.062707968,2.620413351,0.045748379,5.115143245,0.047884851,1.551243397,0.058527124,0.233317988,0.045646446,5.146046328,0.043873221,-1.872137015,0.069385547,2.187757901,0.032682271,5.137492485,0.049014304,0.923585937,0.040468479,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
70,2.539626509,0.053208104,5.077698212,0.051591298,1.451881494,0.06524158,2.604377534,0.046221838,5.107260638,0.047777107,1.531713346,0.05873862,0.230289522,0.046228298,5.143455768,0.04351738,-1.875353154,0.070196259,2.202063235,0.029552394,5.127605444,0.04767384,0.948259431,0.039451631,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
72,2.542424451,0.051493697,5.0791288,0.052330034,1.455265444,0.063524689,2.604673136,0.044191488,5.115342031,0.041462333,1.528672181,0.057424889,0.233301257,0.046814506,5.145612296,0.043564801,-1.871974902,0.070313845,2.209784656,0.030648157,5.130581897,0.047328232,0.95801441,0.039496273,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
74,2.546658875,0.051461613,5.084701398,0.054850243,1.458926365,0.062427821,2.606726412,0.043633768,5.114368759,0.040441528,1.532022549,0.05621248,0.232867966,0.046373061,5.146826375,0.044880249,-1.873114209,0.069276219,2.218595637,0.03096623,5.121423522,0.050069855,0.974526543,0.037797009,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
76,2.542876951,0.049702987,5.094604109,0.055516393,1.449279597,0.061358432,2.600871363,0.043250361,5.105953351,0.044501485,1.527264796,0.054028666,0.230446111,0.045888023,5.149762179,0.044545387,-1.877832203,0.069113503,2.207714763,0.03374971,5.128749573,0.051183585,0.955842702,0.039179173,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
78,2.533445673,0.04901342,5.096940059,0.053180057,1.434805222,0.060622411,2.612141534,0.042031941,5.094308558,0.046036183,1.548355667,0.053949571,0.230216708,0.046720566,5.153339343,0.042905125,-1.879692993,0.069590408,2.22742459,0.036176291,5.128997617,0.047775716,0.983893293,0.042961862,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
80,2.528328008,0.048413398,5.078204886,0.048661672,1.435523632,0.061409922,2.616993047,0.043508879,5.104630462,0.049848518,1.550862726,0.052499721,0.238633902,0.046941161,5.162597442,0.042443331,-1.871636187,0.069387258,2.246531685,0.03753966,5.134956618,0.048625951,1.008635284,0.045213539,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
82,2.531648013,0.050973692,5.078306444,0.050646195,1.440222972,0.064235648,2.609081788,0.046291524,5.107769929,0.049070882,1.538215441,0.055334593,0.239914208,0.046907689,5.165842656,0.042228704,-1.871197984,0.069596255,2.245604205,0.038063054,5.140306814,0.048184389,1.005017373,0.045321483,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
84,2.540064902,0.047670838,5.079489337,0.047858632,1.451740144,0.061562602,2.613934037,0.048078813,5.100892986,0.048484011,1.548094487,0.058590768,0.237966406,0.047746765,5.16063864,0.042936503,-1.871750266,0.070423639,2.251366225,0.03610662,5.146077088,0.045481082,1.010775856,0.04411002,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
86,2.533276551,0.047747242,5.076508424,0.049856297,1.443320034,0.061807502,2.60119425,0.045493368,5.090146652,0.04648152,1.534500364,0.056963708,0.237862141,0.048280553,5.165836891,0.041724808,-1.874127038,0.070725008,2.247706126,0.03689644,5.148785267,0.046784406,1.004386493,0.046460263,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
88,2.543309279,0.047712032,5.068534447,0.049899942,1.461069921,0.061520223,2.60501574,0.045382816,5.099272691,0.046439972,1.536048476,0.056451384,0.23749998,0.047821502,5.166414246,0.041201745,-1.874891848,0.069779814,2.249140278,0.037527728,5.170235694,0.047198924,0.997242243,0.048443201,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
90,2.541806548,0.046928692,5.067074587,0.051477404,1.459548817,0.059912811,2.605575666,0.046577094,5.117587665,0.044285983,1.528999095,0.058327701,0.237454201,0.047531622,5.15976255,0.041240797,-1.87210652,0.069892948,2.228183244,0.033325583,5.167606107,0.04765386,0.968430588,0.042615456,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
92,2.548969866,0.048507851,5.071451895,0.053818107,1.46790614,0.061116163,2.609836412,0.045563256,5.122624773,0.043993928,1.532927114,0.056886776,0.233422575,0.048701845,5.163787491,0.040600773,-1.879590961,0.070486585,2.223863873,0.032156827,5.160140558,0.04805538,0.965459579,0.040061535,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
94,2.560889792,0.049885944,5.096259547,0.052790177,1.474302754,0.063776718,2.610759451,0.047230408,5.130639088,0.041517083,1.530811036,0.057789959,0.230951499,0.048945313,5.165912349,0.040734256,-1.884031723,0.07120902,2.233508824,0.03409565,5.162899757,0.047002969,0.978055567,0.042139483,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
96,2.552358691,0.047239433,5.093076943,0.051145075,1.46347944,0.06032797,2.600759308,0.047478637,5.108356871,0.040033425,1.526074637,0.058058775,0.229672498,0.049205158,5.163422296,0.041757927,-1.884791702,0.071617495,2.232128181,0.032485766,5.193648398,0.049024058,0.962905231,0.040148248,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
98,2.56042373,0.047783097,5.104469035,0.051333473,1.4701186,0.060824994,2.607919296,0.045448871,5.099988072,0.042894906,1.539889821,0.055167556,0.229383728,0.048505418,5.157392514,0.041989428,-1.882620038,0.070344062,2.234678362,0.034469318,5.19288903,0.047921434,0.96687379,0.041359613,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
100,2.56141395,0.047650678,5.124321275,0.051829054,1.463025097,0.06015284,2.606232039,0.042735186,5.102544559,0.042281097,1.536383816,0.051540793,0.225969105,0.049066656,5.160381451,0.043176405,-1.888779043,0.071143122,2.223861131,0.031736453,5.169018452,0.043353484,0.96165085,0.039705139,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
102,2.572674997,0.045565962,5.135453978,0.050970532,1.474341148,0.058283486,2.60701607,0.041206086,5.111219907,0.041787658,1.533785854,0.050062516,0.224449143,0.04856895,5.155827137,0.041024583,-1.888998568,0.070822748,2.234877802,0.033846144,5.15675288,0.045450211,0.982645626,0.044062188,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
104,2.575729252,0.044550806,5.137460806,0.049156515,1.4778443,0.058177661,2.628249658,0.042924142,5.132737172,0.044107403,1.554897866,0.051940238,0.223232641,0.04800937,5.15343047,0.040011509,-1.889709285,0.070425011,2.238020447,0.033733408,5.191315184,0.047749874,0.972322703,0.045773074,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
106,2.578412814,0.047985725,5.149495531,0.047869934,1.47652022,0.061521482,2.625972722,0.044420841,5.142147677,0.04378002,1.547612027,0.055142282,0.225844937,0.046436494,5.163069263,0.039463541,-1.890108346,0.06954766,2.241720602,0.032821504,5.200980828,0.04819383,0.97346622,0.043320925,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
108,2.595783193,0.048953586,5.164660578,0.046669885,1.494835742,0.063146164,2.631565082,0.042095291,5.142853963,0.043814298,1.555298419,0.052207786,0.228014696,0.046538715,5.173287226,0.040569174,-1.891387817,0.069389462,2.253960426,0.035923507,5.21961026,0.047596166,0.98296764,0.046235822,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
110,2.593970298,0.047731843,5.165366095,0.045913921,1.491943527,0.061080125,2.650058823,0.044319572,5.159894875,0.044497458,1.574414801,0.05479231,0.228312719,0.047535999,5.175785269,0.042722199,-1.892032659,0.069718048,2.244597317,0.033641393,5.21624979,0.043304835,0.971031971,0.045263092,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
112,2.60325307,0.049692674,5.171005226,0.044054513,1.502787861,0.064065761,2.653380416,0.044277571,5.161285837,0.04705532,1.578563807,0.054350641,0.231289251,0.047375558,5.178781615,0.044950694,-1.88906462,0.069219905,2.249136387,0.035129938,5.209800496,0.046694006,0.980280341,0.045791591,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
114,2.597087391,0.050304752,5.16477956,0.044171784,1.496647891,0.064117032,2.649937348,0.043482043,5.170176323,0.045482404,1.56983493,0.053964173,0.230311498,0.048181168,5.177741384,0.044935276,-1.890015596,0.070305972,2.257307502,0.037371485,5.211268161,0.049690126,0.991324363,0.046747218,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
116,2.581430746,0.050211656,5.142823869,0.047689685,1.483690836,0.062361611,2.63128808,0.044444908,5.14648088,0.043701523,1.553348309,0.054203707,0.232175981,0.049051757,5.184279224,0.046664123,-1.89015398,0.07099793,2.249376824,0.037588115,5.206539759,0.047326242,0.982021281,0.047024021,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
118,2.586449957,0.050277796,5.151169152,0.048659564,1.487284588,0.061533271,2.645310336,0.04509706,5.158656246,0.043170696,1.568162089,0.055758468,0.228270597,0.048105485,5.18175675,0.044650976,-1.89465204,0.070327715,2.235919225,0.034691574,5.203435739,0.046801639,0.964126433,0.042208192,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
120,2.596538107,0.050645234,5.162944881,0.052450464,1.496649489,0.061347117,2.653417597,0.044809932,5.177703371,0.041939799,1.571580836,0.056001327,0.226725405,0.048355739,5.179800805,0.044672492,-1.896021195,0.071019264,2.225639123,0.03665304,5.207736869,0.047387772,0.947597232,0.044574652,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
122,2.618214011,0.050289125,5.17851789,0.053413453,1.52094092,0.060991232,2.646674235,0.045277201,5.163184753,0.041386223,1.568169727,0.056552858,0.228661461,0.04899736,5.17771272,0.044655723,-1.892360508,0.071712397,2.235755148,0.035957144,5.211280991,0.047782727,0.960529787,0.044410094,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
124,2.612930305,0.051594172,5.180238776,0.056027015,1.512655245,0.06221498,2.635311921,0.045207293,5.148566977,0.042593005,1.558202611,0.056240926,0.224022824,0.048373874,5.172546799,0.043781462,-1.896773166,0.071050555,2.242252713,0.034778032,5.219064333,0.04652474,0.966476304,0.043679203,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
126,2.615509653,0.051713367,5.180947558,0.056505636,1.516036265,0.062909392,2.638810399,0.048226574,5.164603502,0.045818667,1.55632764,0.058562995,0.222042316,0.047896958,5.169126364,0.044396848,-1.898136563,0.070860648,2.250259466,0.038214128,5.212879028,0.044949291,0.980565368,0.046154996,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
128,2.625748456,0.054310988,5.170154329,0.058153412,1.535288797,0.0657417,2.654860169,0.048784161,5.191927965,0.045131831,1.5675454,0.0596982,0.221026544,0.047403392,5.1705542,0.043178712,-1.900199594,0.070762579,2.227389549,0.037874506,5.205150238,0.04820576,0.951206396,0.045388359,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
130,2.62921456,0.052426173,5.171735819,0.054244339,1.539562592,0.064833803,2.639541815,0.050178804,5.175449115,0.04756662,1.5527244,0.059251732,0.222158597,0.047023066,5.174714787,0.042385233,-1.900365485,0.071097114,2.228061852,0.037642519,5.212033441,0.04511345,0.949216885,0.046027229,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
132,2.631681423,0.052045173,5.189786741,0.05084314,1.535350573,0.065392556,2.636692663,0.051230393,5.155922525,0.049199667,1.557022722,0.059433629,0.222278023,0.046909293,5.178162119,0.0438135,-1.901672304,0.07011091,2.239017541,0.037351522,5.206057893,0.043904642,0.967428819,0.044508467,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
134,2.61300712,0.054351137,5.184088777,0.052486084,1.511114981,0.067169696,2.626516781,0.05115796,5.130787218,0.045379586,1.553258022,0.060374527,0.218766662,0.047118175,5.173656877,0.04327594,-1.904757716,0.070357851,2.254173579,0.034525233,5.231207386,0.044055474,0.978301948,0.043528745,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
136,2.609779416,0.05518723,5.182658598,0.052396002,1.50711691,0.067556592,2.627954584,0.048308977,5.132494243,0.045211944,1.554580445,0.057660211,0.219295498,0.047913988,5.175524932,0.042896709,-1.904802831,0.071078598,2.263949705,0.034849127,5.227655114,0.042048208,0.993790243,0.044460101,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
138,2.620160402,0.056421315,5.197047819,0.051298087,1.515780081,0.070662763,2.640790615,0.044549635,5.148552422,0.04312423,1.566035554,0.054934244,0.213374852,0.048259967,5.167456023,0.043590358,-1.909802792,0.071724632,2.246861235,0.036516417,5.211400205,0.041069576,0.976344534,0.0463899,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
140,2.621156292,0.055288401,5.201232379,0.050862017,1.515409398,0.068908076,2.647642491,0.040774823,5.156081696,0.039237187,1.572597117,0.051205101,0.212246792,0.049099446,5.164989175,0.043448073,-1.910357086,0.072180292,2.252675412,0.03722524,5.222896514,0.039960518,0.979723512,0.047694232,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
142,2.618211821,0.054207586,5.195338497,0.051130916,1.51372896,0.068284016,2.648922802,0.041751304,5.166025571,0.039767588,1.570164472,0.05230167,0.215358327,0.04929261,5.168501921,0.043173302,-1.907417498,0.072202941,2.245356939,0.037934894,5.240370038,0.041204932,0.961779896,0.047155351,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
144,2.61809792,0.050789255,5.216493938,0.051127212,1.504499627,0.064658162,2.647557347,0.042538072,5.162191061,0.042370899,1.569857183,0.053784376,0.21342298,0.049397347,5.170063862,0.044760337,-1.910851684,0.072675344,2.245116751,0.03286259,5.222687105,0.039779131,0.969015171,0.041984692,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
146,2.608972482,0.049347972,5.211174705,0.047553073,1.493742958,0.063408298,2.641227707,0.043158836,5.17609981,0.044727299,1.554853949,0.055648466,0.21102915,0.049524831,5.166871742,0.044160883,-1.91290339,0.072911862,2.23191605,0.032869789,5.217703111,0.040906889,0.952293024,0.039872979,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
148,2.61230813,0.04908067,5.214280883,0.044989506,1.497176951,0.063112322,2.632199372,0.045647658,5.168735176,0.050157962,1.545112599,0.05722845,0.211139529,0.048342594,5.169597006,0.044976335,-1.913913675,0.072013241,2.247017809,0.032048886,5.213404587,0.040388485,0.97570919,0.039812849,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
150,2.602910755,0.049290809,5.199871573,0.046102372,1.489927547,0.062743752,2.641726092,0.046721646,5.155297541,0.047372551,1.564481186,0.05920468,0.208042818,0.048826553,5.171565168,0.044145961,-1.919181047,0.072356951,2.24469054,0.029627546,5.226756053,0.04081239,0.966662464,0.036186284,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
152,2.623552159,0.049455786,5.21040611,0.046999734,1.514900466,0.062257183,2.642653547,0.047948108,5.158692207,0.046786536,1.564351265,0.061157397,0.212456233,0.048355422,5.182556663,0.044225629,-1.917586809,0.072326685,2.243336645,0.032036972,5.256437051,0.044614295,0.952007899,0.041413257,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
154,2.636689194,0.049574424,5.228742085,0.044770704,1.525809384,0.063171784,2.65481178,0.04872908,5.168458809,0.047561527,1.577534482,0.061610397,0.211891972,0.047747762,5.18535376,0.044472199,-1.919591651,0.071623806,2.236866938,0.033379704,5.253894126,0.045755221,0.943855286,0.043184168,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
156,2.647926624,0.048472528,5.221817522,0.043256958,1.544830525,0.062823923,2.6675759,0.048508757,5.176456568,0.048476274,1.592341328,0.059418612,0.214332876,0.047878664,5.190130181,0.044715018,-1.918151683,0.071514596,2.238720605,0.034869361,5.248828278,0.044771748,0.948674459,0.048201318,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
158,2.658227041,0.048016422,5.229327529,0.044662905,1.556326832,0.06294801,2.671787146,0.049174076,5.180774741,0.052026035,1.596506749,0.059151042,0.213292624,0.048122073,5.187320633,0.044264531,-1.918433665,0.071689475,2.225480495,0.035133505,5.261715538,0.045429876,0.924236905,0.050168646,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
160,2.676001062,0.048146665,5.25072133,0.047359233,1.572549518,0.063064259,2.674366947,0.048362869,5.182833079,0.050688496,1.599310034,0.057822964,0.215170998,0.047647211,5.186252981,0.044702215,-1.915292708,0.071275901,2.226301868,0.038330499,5.273821558,0.043677497,0.920222001,0.052544141,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
162,2.677853965,0.051222899,5.257992728,0.04861447,1.57208021,0.065329953,2.655120969,0.047568446,5.189169058,0.051621398,1.56910036,0.056785833,0.215405907,0.04734063,5.185543511,0.04525341,-1.914653065,0.070933362,2.22339895,0.035052701,5.262240845,0.045946807,0.921038138,0.046668457,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
164,2.678145588,0.050890104,5.26031654,0.047282646,1.571500894,0.065126901,2.657169926,0.048021137,5.185169687,0.052673742,1.573741458,0.058185101,0.212792888,0.047677155,5.192545553,0.045128468,-1.921386826,0.071549006,2.242530507,0.031417145,5.271852884,0.045747287,0.944249489,0.038226507,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
166,2.681686968,0.050292134,5.261864633,0.047699098,1.57589654,0.06587711,2.664106605,0.048213689,5.199727472,0.047859439,1.577411948,0.061123659,0.209575455,0.048456034,5.189374127,0.045811906,-1.924623976,0.072049748,2.236204655,0.034503231,5.281735059,0.044323269,0.930977339,0.042657712,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
168,2.674485464,0.048834164,5.251078545,0.047303256,1.570231286,0.064877255,2.669115372,0.050002461,5.202362089,0.048859607,1.583438208,0.062507784,0.2049696,0.048634306,5.185062651,0.046634459,-1.929355994,0.073082736,2.242726456,0.0355783,5.276807915,0.044890285,0.942405831,0.045447881,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
170,2.679051635,0.047436298,5.261369736,0.047983861,1.572343877,0.064608055,2.654239752,0.046230292,5.199951382,0.04642873,1.563220482,0.058288445,0.20476192,0.048676023,5.18840626,0.046657361,-1.931085653,0.073318275,2.251074953,0.033556776,5.276511895,0.043352375,0.95445912,0.041435105,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
172,2.680218641,0.050020085,5.256680064,0.050532557,1.576020888,0.065979093,2.660864648,0.045069426,5.203080182,0.050033798,1.571343705,0.05723249,0.203262332,0.048945674,5.181453864,0.044507634,-1.930248324,0.073345168,2.257044338,0.031571091,5.299168327,0.046463026,0.953276915,0.038701296,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
174,2.679265512,0.051438099,5.243360993,0.048587914,1.580367448,0.067441602,2.655975781,0.046529487,5.191054305,0.053923179,1.569513557,0.05834843,0.202194502,0.048810038,5.176997956,0.044897716,-1.929864121,0.073225744,2.249686865,0.030046739,5.313027527,0.04758052,0.936826581,0.03706659,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
176,2.670774997,0.052837195,5.238452159,0.046218578,1.570341928,0.068175611,2.65683274,0.048234693,5.180782087,0.049386904,1.575140162,0.06156966,0.20551736,0.048577455,5.179549258,0.042915066,-1.926210597,0.073278894,2.266618492,0.034664689,5.324315839,0.049038708,0.956176772,0.040690776,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
178,2.673795699,0.051321423,5.228567039,0.048693231,1.578893696,0.065990155,2.660869453,0.047037751,5.182047659,0.050806215,1.580364507,0.059541691,0.206403862,0.04913976,5.181124579,0.043173698,-1.925619303,0.073925031,2.271261172,0.036584373,5.326239866,0.051038847,0.961984589,0.04118338,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
180,2.674748441,0.051060027,5.231363299,0.049952583,1.579056359,0.065817797,2.658676647,0.047595391,5.180331736,0.052806853,1.577967323,0.060096267,0.207468566,0.048429206,5.183740444,0.043030836,-1.925219381,0.073635256,2.250389022,0.03785976,5.317486897,0.052288353,0.935918504,0.042718918,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
182,2.687256159,0.050316434,5.230577472,0.049204488,1.597261311,0.065757599,2.657946811,0.04862389,5.182911277,0.052130282,1.575819183,0.060130003,0.20586302,0.048623471,5.183045025,0.041594819,-1.927214982,0.073629514,2.267765125,0.040469691,5.326161992,0.051504494,0.957023611,0.046357325,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
184,2.691509318,0.050214153,5.230217805,0.048166382,1.603491395,0.065559489,2.666836611,0.048185238,5.204433251,0.049516491,1.579295193,0.059496108,0.210790241,0.048365085,5.179643392,0.041942998,-1.918718252,0.07336474,2.261698927,0.039317986,5.324348391,0.045762803,0.949134871,0.048020144,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
186,2.706254427,0.049964764,5.230779919,0.048904017,1.62431493,0.065360742,2.66330985,0.04736498,5.214132532,0.046075953,1.570100129,0.059447019,0.211525871,0.048515699,5.186820309,0.042962699,-1.920743174,0.072861521,2.257608207,0.039075355,5.323968963,0.044836741,0.943453597,0.048293627,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
188,2.704260539,0.046921453,5.233072572,0.045865189,1.620483953,0.062611083,2.684850305,0.047491796,5.237694954,0.042776296,1.590774028,0.059935285,0.209457553,0.048965616,5.193052807,0.04315963,-1.926368984,0.073276013,2.271980307,0.039096052,5.33482976,0.044831146,0.959330541,0.048203767,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
190,2.69748952,0.047307566,5.228890201,0.047137305,1.612603513,0.062807202,2.686091482,0.044478185,5.249399977,0.041998074,1.587530699,0.056071824,0.210731476,0.0488791,5.199165169,0.043045483,-1.927168679,0.073481955,2.298026661,0.037707449,5.354673721,0.04449302,0.988035063,0.047909726,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
192,2.713930019,0.049884148,5.256354198,0.046908734,1.624319656,0.066201874,2.677121349,0.044804203,5.257241922,0.041386675,1.571355389,0.056804233,0.207317581,0.04985083,5.193377334,0.042995329,-1.92956517,0.074150199,2.280770892,0.036518915,5.344934988,0.042922938,0.967557708,0.04660202,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
194,2.709826697,0.05029682,5.264035734,0.046550059,1.615165681,0.067568618,2.689798017,0.043403155,5.270592946,0.044801451,1.583743047,0.055495479,0.206641206,0.050638937,5.19825951,0.042468692,-1.932623781,0.075466937,2.254685439,0.035375972,5.339779225,0.042289934,0.932502387,0.043270183,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
196,2.70306652,0.053221517,5.247885596,0.045819253,1.612429773,0.07012408,2.681240065,0.042804368,5.249043301,0.049021918,1.580752964,0.054656126,0.204044721,0.050450049,5.192641364,0.043855343,-1.933925269,0.075518271,2.24281656,0.039527879,5.325394069,0.040821573,0.921711913,0.049657151,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
198,2.706058214,0.054576853,5.24783111,0.049716739,1.616726974,0.070407655,2.688258431,0.04309358,5.251148837,0.04960192,1.589876828,0.055624746,0.209964664,0.0508365,5.199738545,0.044028381,-1.928509857,0.076051171,2.249096118,0.040134115,5.327045929,0.042352106,0.929974771,0.050211448,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
200,2.701571993,0.054403689,5.249495211,0.051723418,1.6096049,0.069189552,2.691604237,0.042094932,5.255132646,0.048868487,1.592949205,0.053063597,0.206001674,0.051403471,5.194246464,0.042681426,-1.931817521,0.076107581,2.248323352,0.03981485,5.341963919,0.046558755,0.922477395,0.047170904,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
202,2.702070636,0.051872483,5.250847814,0.049280922,1.609737559,0.06525863,2.696166471,0.04323884,5.244829959,0.047490917,1.603882119,0.054651063,0.20662842,0.051773211,5.193592547,0.041124755,-1.93064192,0.075938768,2.239313417,0.040654903,5.340891525,0.046927321,0.910065657,0.04742604,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
204,2.705171386,0.050655634,5.247686285,0.049231261,1.615522144,0.064342874,2.68301645,0.046009035,5.22849323,0.048304356,1.59209783,0.056410407,0.207339888,0.050906759,5.1939051,0.040931869,-1.929759488,0.074743089,2.249525508,0.042794545,5.348083237,0.044059275,0.921572195,0.051664625,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
206,2.710667895,0.048338152,5.253366402,0.049420643,1.620939964,0.062748886,2.668916891,0.044284738,5.215354804,0.047693137,1.577586357,0.054132392,0.211289325,0.051159624,5.199374625,0.04176966,-1.926461518,0.074684518,2.254147059,0.04433953,5.349956481,0.042406732,0.927371593,0.054556191,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
208,2.703510953,0.0501474,5.263857176,0.053335824,1.606219714,0.062436827,2.6793645,0.046225026,5.219390804,0.048444015,1.590781798,0.056552668,0.2142321,0.051191589,5.195968139,0.042870936,-1.920797631,0.074779053,2.26203692,0.041666967,5.351451607,0.040164021,0.938002054,0.054972382,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
210,2.69865033,0.051507114,5.270248203,0.053830454,1.596536955,0.062518502,2.678494926,0.046906326,5.224337372,0.050401658,1.587419592,0.057071959,0.215617465,0.051286209,5.195702571,0.041359026,-1.918704724,0.074524487,2.262603115,0.038729004,5.349869318,0.037396468,0.939489028,0.051696077,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
212,2.699592027,0.050906845,5.267606316,0.051706635,1.599014474,0.061082274,2.684803494,0.04779021,5.206283326,0.049748817,1.60416928,0.058472028,0.217147035,0.050736093,5.20246976,0.041386918,-1.919419846,0.073905491,2.250771995,0.040789498,5.34724299,0.041135683,0.923712997,0.051636639,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
214,2.699998541,0.05052831,5.263648023,0.05111486,1.60129162,0.060295187,2.677024079,0.048878117,5.208722452,0.051526126,1.592010491,0.058340302,0.219683954,0.050414019,5.202601879,0.040801203,-1.9158523,0.073857667,2.250957082,0.041536122,5.333362814,0.041534684,0.929926054,0.051196282,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
216,2.698676416,0.047805117,5.286056157,0.05214345,1.589799384,0.056839056,2.68233138,0.047727698,5.204685286,0.048708645,1.601322563,0.057768924,0.21637493,0.050745376,5.202839399,0.041761514,-1.920681271,0.074184643,2.24250823,0.045442443,5.316513129,0.047430383,0.925077559,0.055355559,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
218,2.705497787,0.048739811,5.309659621,0.052075833,1.58942843,0.057986518,2.684488548,0.048382201,5.212805037,0.046901462,1.600924339,0.05872194,0.210175733,0.051221504,5.19776833,0.043947298,-1.927363951,0.074582374,2.234151305,0.044287764,5.309308134,0.045586551,0.916226949,0.056429119,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
220,2.715605405,0.050405907,5.322663465,0.053094561,1.598294808,0.061357088,2.675693723,0.045857721,5.193093483,0.044439889,1.596808111,0.056366981,0.205848752,0.051115507,5.195187059,0.044975934,-1.932439094,0.074186977,2.232221083,0.045359858,5.326100249,0.044143629,0.906272869,0.058956739,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
222,2.71148521,0.049790746,5.322073988,0.053365807,1.592661448,0.061329525,2.685659236,0.04268326,5.222317047,0.04411501,1.598520175,0.053553734,0.204683494,0.050470724,5.195470732,0.044671869,-1.934225322,0.073772247,2.233239687,0.044558957,5.332712228,0.043227905,0.904894312,0.05831679,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
224,2.73258995,0.051845177,5.328919366,0.054210449,1.619877343,0.062747747,2.68549702,0.045213952,5.23258966,0.04689421,1.593885888,0.056300603,0.202851851,0.050518367,5.19098704,0.044301802,-1.934920373,0.073810493,2.235152026,0.046012549,5.353090157,0.044264592,0.898892827,0.061481692,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
226,2.742097637,0.052200892,5.339443439,0.052918621,1.628949436,0.06256808,2.697062157,0.043962222,5.24566069,0.044884435,1.604805643,0.055607752,0.203739102,0.050479225,5.191149622,0.044744938,-1.933722549,0.073679415,2.234019055,0.044949235,5.362702162,0.045064377,0.893154866,0.058444144,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
228,2.74367761,0.054009089,5.332618408,0.054297211,1.634131554,0.064684624,2.710695441,0.044056601,5.261018589,0.046038087,1.617699806,0.055251713,0.203091114,0.050295955,5.194158374,0.045232574,-1.935937711,0.074133695,2.237749929,0.039732709,5.385379484,0.041865923,0.888765834,0.052065848,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
230,2.73513394,0.054685698,5.305238019,0.052224497,1.633660764,0.065998791,2.713021028,0.044889842,5.26514268,0.045704669,1.619254606,0.056317049,0.203318278,0.050586801,5.197950224,0.044909233,-1.93723827,0.074178636,2.240720853,0.039006194,5.398743716,0.046057331,0.887282483,0.04980616,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
232,2.736725736,0.054860844,5.303115436,0.052615066,1.636844436,0.066370075,2.708186172,0.045092668,5.260044429,0.04235563,1.614532634,0.056344569,0.204366179,0.050813698,5.206612609,0.045048702,-1.939453719,0.074229877,2.241275928,0.037819001,5.397289782,0.045745567,0.888698562,0.047169897,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
234,2.744609252,0.055117568,5.316536752,0.05492429,1.642354609,0.0668868,2.694804293,0.043341396,5.245293048,0.041381316,1.601737684,0.053188368,0.206023102,0.050936395,5.211729818,0.045024263,-1.939279776,0.07491832,2.243549055,0.040778366,5.388795843,0.045225864,0.895586146,0.049352932,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
236,2.727473952,0.05494293,5.29211979,0.054802894,1.628340022,0.066596385,2.695855834,0.041555995,5.243384599,0.04317106,1.604057792,0.05067384,0.201926099,0.050239472,5.209470864,0.045268871,-1.944164515,0.074104162,2.260036499,0.037478329,5.380837834,0.040916382,0.922550212,0.04536779,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
238,2.713081552,0.053017898,5.29363825,0.053373437,1.607128682,0.063954865,2.698186007,0.043345104,5.230755932,0.043648929,1.612798896,0.053251779,0.202011375,0.050322173,5.210134888,0.044655652,-1.944327274,0.074489335,2.26159506,0.03413341,5.374278156,0.038321847,0.927588018,0.043561894,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
240,2.707954484,0.053017945,5.275884114,0.052284955,1.607413213,0.064198913,2.707511039,0.046627516,5.249124515,0.044417938,1.61824812,0.057771282,0.203186369,0.050589159,5.209418636,0.044578259,-1.942341745,0.074658802,2.265556211,0.035315047,5.388325012,0.040867174,0.927226725,0.0432722,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
242,2.714234395,0.0536611,5.277768173,0.053165217,1.615577062,0.066074073,2.699256011,0.049356543,5.24133194,0.044552409,1.609794898,0.06165972,0.204478083,0.050133755,5.203659145,0.042998542,-1.938028086,0.074389098,2.276754659,0.036779253,5.401891555,0.042783459,0.937410275,0.044918417,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
244,2.729954845,0.052614446,5.285802598,0.052129009,1.634591522,0.06554747,2.716272016,0.051646369,5.245509816,0.043153844,1.632312959,0.064536178,0.201636865,0.050535812,5.198833293,0.041897318,-1.940018747,0.075199899,2.279456003,0.038337273,5.415570865,0.040991492,0.935406777,0.04850745,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
246,2.735693538,0.055522657,5.289015315,0.053153939,1.641412777,0.068297793,2.703199487,0.046411083,5.231321249,0.042353591,1.619718731,0.05850216,0.203736003,0.050008888,5.194387409,0.042526785,-1.9351146,0.074904214,2.265547862,0.039335529,5.389353259,0.041161495,0.92677412,0.048124585,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
248,2.737061426,0.057036211,5.287082571,0.055537902,1.64419522,0.069130091,2.698665557,0.047911233,5.227976372,0.046697649,1.614675208,0.059904779,0.205911392,0.049508607,5.19611724,0.041897346,-1.932748257,0.074345399,2.262190021,0.039697574,5.395876298,0.043392235,0.919181617,0.046878034,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
250,2.741741996,0.055712749,5.274479683,0.055444112,1.656282987,0.067769675,2.703879549,0.048945736,5.233809851,0.049535821,1.619623706,0.060297671,0.206554114,0.04915603,5.196588567,0.041017853,-1.932032081,0.073921132,2.265214748,0.038675835,5.388453371,0.040918071,0.926683909,0.046573502,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
252,2.743592401,0.053973426,5.269522033,0.05670004,1.661051131,0.065437822,2.714843409,0.049269552,5.253014214,0.049459508,1.627055921,0.062688206,0.207162014,0.04968587,5.194153146,0.040409465,-1.9301199,0.074245656,2.279109036,0.03586367,5.390679179,0.043701585,0.945578975,0.043789198,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
254,2.756352928,0.052599858,5.285188452,0.057011241,1.672566275,0.064041979,2.701815714,0.048747374,5.239502403,0.048154085,1.614235704,0.059840518,0.210419619,0.04994325,5.198529861,0.041782328,-1.927341913,0.074709529,2.277776056,0.035074803,5.392830895,0.043763211,0.942752554,0.043428168,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
256,2.772212038,0.051268338,5.292172577,0.055768314,1.69222895,0.063437014,2.713734326,0.047576007,5.244253164,0.047144525,1.629226253,0.058957549,0.208134509,0.050315095,5.197494604,0.041164287,-1.930162674,0.075132849,2.266747635,0.036311738,5.408102699,0.042344646,0.920452608,0.046152227,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
258,2.767923682,0.050742571,5.286536428,0.049326791,1.688518219,0.065183678,2.709846362,0.048460377,5.248103562,0.04935182,1.622021847,0.059197342,0.207160906,0.050305041,5.192305816,0.041108681,-1.929329769,0.075017713,2.256280211,0.039396311,5.409423808,0.043463179,0.904932955,0.05090554,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
260,2.765737965,0.051343165,5.296597033,0.049682727,1.681084079,0.065620827,2.69696195,0.047765448,5.235110073,0.052716345,1.609184183,0.058219091,0.210715314,0.049129878,5.194848327,0.040929977,-1.925341691,0.073722946,2.250995478,0.04242541,5.402568216,0.042879893,0.900321448,0.054567242,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
262,2.751533141,0.050933424,5.299108555,0.048807809,1.659715107,0.064425649,2.688188341,0.046859072,5.223819244,0.049019043,1.601489382,0.059175338,0.212605685,0.04835822,5.196336337,0.042723954,-1.92327888,0.072841432,2.255552967,0.04317367,5.404582056,0.040988356,0.905969072,0.05712844,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
264,2.75086062,0.051051906,5.293458316,0.049936114,1.661175894,0.064284014,2.679251889,0.045939184,5.211219208,0.049308263,1.594123038,0.057011508,0.210800033,0.048071148,5.195255561,0.043847109,-1.925395193,0.07271328,2.272684743,0.042989838,5.419223599,0.040378769,0.92416809,0.057235512,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
266,2.759716423,0.05091088,5.30121353,0.050131735,1.670503376,0.063832869,2.685305961,0.046036056,5.214411005,0.05100538,1.6014038,0.056311233,0.211742481,0.048444424,5.192163593,0.04359858,-1.92272371,0.072829254,2.276202384,0.044587015,5.427500657,0.038851844,0.925645982,0.060106164,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
268,2.753969914,0.052273558,5.286728514,0.049187922,1.668501942,0.064886732,2.700747981,0.04520854,5.248200047,0.05105241,1.60898281,0.056273805,0.211397987,0.049339755,5.190813129,0.043240531,-1.922637074,0.073548032,2.276465467,0.042720272,5.447934041,0.043747723,0.91726465,0.056921829,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
270,2.73610591,0.051820418,5.285701152,0.048463245,1.643422234,0.064744557,2.70219922,0.045317965,5.236686891,0.050866302,1.615990218,0.056330463,0.20963062,0.049756678,5.189162954,0.043356914,-1.924454666,0.073985613,2.271309276,0.043108905,5.447526956,0.046481567,0.910073128,0.05878166,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
272,2.752578446,0.050807485,5.300016617,0.049514897,1.66081923,0.063332639,2.722852171,0.044332307,5.246358888,0.049582987,1.641349292,0.056511201,0.210079739,0.050442124,5.201808642,0.041960692,-1.929232648,0.074763757,2.254374664,0.038488952,5.430421973,0.046082247,0.893211532,0.053563102,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
274,2.766315115,0.052177801,5.324141655,0.048870556,1.670103741,0.064846274,2.72477971,0.04334616,5.26042056,0.04732561,1.638076489,0.055248894,0.207942038,0.050077853,5.199402614,0.041890621,-1.931255352,0.074552103,2.261775745,0.041703854,5.440894786,0.047767681,0.899296156,0.057667461,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
276,2.768245076,0.052807395,5.324221976,0.049411425,1.672826404,0.06597228,2.729287852,0.042408628,5.253349287,0.045971003,1.647547237,0.054257783,0.207131241,0.050324474,5.195542185,0.042415785,-1.930759164,0.074993702,2.25490647,0.046859925,5.43280464,0.050020671,0.892950112,0.061960287,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
278,2.769001214,0.049966531,5.322068526,0.045442006,1.674829509,0.064369883,2.718285795,0.045245873,5.24616781,0.049956565,1.634907789,0.056043648,0.207445125,0.050556559,5.197917029,0.042170148,-1.931328547,0.075279127,2.254157598,0.044780972,5.436062922,0.046899661,0.890483888,0.060783737,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
280,2.773615519,0.049222976,5.322248369,0.046519742,1.681344297,0.063454239,2.711614278,0.044828108,5.24969248,0.049674079,1.623866478,0.055204947,0.207740531,0.051055378,5.205770035,0.043526703,-1.934272114,0.07542409,2.251179751,0.043756269,5.435746407,0.043753038,0.88636547,0.061912474,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
282,2.776554617,0.050690615,5.320842638,0.04897899,1.686145465,0.065912375,2.711299404,0.047030206,5.252575011,0.051120205,1.622181287,0.059025064,0.207696514,0.050438902,5.205840259,0.043994669,-1.934365091,0.074247039,2.250380434,0.039934629,5.441683123,0.045841047,0.882679282,0.05701591,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
284,2.763179095,0.053244688,5.317253886,0.052647402,1.668575613,0.068351057,2.71294246,0.050288748,5.251888821,0.052499016,1.624822592,0.060929562,0.207693846,0.050946,5.209539172,0.044400959,-1.93595415,0.074761549,2.244923293,0.039877653,5.419050807,0.047447175,0.88458293,0.055917,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
286,2.770932324,0.054637322,5.317833493,0.051864144,1.679403252,0.069977501,2.709829687,0.049488833,5.25016948,0.05186853,1.621112634,0.059617483,0.2088217,0.050700135,5.211490987,0.045140855,-1.935179423,0.074072302,2.253027619,0.038332856,5.412813801,0.048397041,0.898833541,0.053514719,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
288,2.767294164,0.053824662,5.321896648,0.053384179,1.672464529,0.06866112,2.704907241,0.048012021,5.232632399,0.0488266,1.621596459,0.058998492,0.212349877,0.050250103,5.213722916,0.04487793,-1.931095711,0.073339527,2.244383342,0.03493534,5.409353283,0.049244569,0.887967652,0.048725381,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
290,2.766747461,0.054086538,5.314273092,0.053590962,1.674950762,0.068834828,2.700723836,0.049690505,5.226730225,0.047451542,1.61814967,0.062532258,0.212342404,0.049868579,5.213013803,0.044310521,-1.930802481,0.073514844,2.248009446,0.036193115,5.397480721,0.050889501,0.898236043,0.047507274,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
292,2.763437821,0.055508147,5.308645699,0.053972672,1.672634445,0.070106277,2.728141461,0.048618406,5.2458533,0.048158456,1.649122102,0.06167056,0.209596386,0.050566275,5.213445572,0.044540414,-1.934910408,0.07426929,2.257046234,0.036826309,5.401766616,0.052088517,0.909308928,0.049804294,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
294,2.763268502,0.054296267,5.301032934,0.053093455,1.675655175,0.06822351,2.731806624,0.048492068,5.241256444,0.048547107,1.65632813,0.060087786,0.207904243,0.050702193,5.217958539,0.045244074,-1.939261884,0.074447443,2.266156505,0.035779832,5.410133745,0.050440202,0.918737688,0.048591308,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
296,2.756746913,0.052542974,5.282788614,0.053105365,1.674157613,0.066695875,2.726925642,0.048559178,5.25029626,0.048987255,1.645481091,0.059910551,0.208065064,0.050809857,5.225036179,0.045651379,-1.942065414,0.075058689,2.262164803,0.037273845,5.418187141,0.050503894,0.909583801,0.048979624,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
298,2.752236948,0.052769499,5.287947048,0.052377117,1.665504048,0.066752456,2.728775299,0.046628244,5.250934334,0.047243982,1.647849998,0.05821393,0.206030859,0.051025989,5.219680414,0.045892454,-1.942676093,0.075395756,2.263192581,0.041695273,5.425345087,0.051468127,0.907984364,0.05415923,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
300,2.748005879,0.05173242,5.281178264,0.05173334,1.662360572,0.066333096,2.738442243,0.048001643,5.277894698,0.049807669,1.650105476,0.059146321,0.20580488,0.050886489,5.218129642,0.04499294,-1.942334303,0.075149706,2.263211961,0.045399304,5.418602323,0.051431962,0.910901805,0.059170223,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
302,2.754962856,0.052583179,5.281378692,0.052384239,1.672213212,0.066742643,2.73713529,0.049065809,5.288038834,0.052719428,1.643890914,0.061275386,0.205750885,0.050695087,5.214804593,0.04416855,-1.940986418,0.074845814,2.252903217,0.042249952,5.427785627,0.050127858,0.892239327,0.055284499,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
304,2.755064372,0.054002618,5.289860297,0.051048604,1.668723261,0.06796967,2.730078202,0.048521375,5.279809905,0.055094462,1.637336044,0.060456735,0.204099125,0.050238748,5.215183386,0.044737715,-1.943508415,0.074884361,2.251641718,0.043152344,5.420338704,0.049590156,0.893628723,0.054624661,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
306,2.773052011,0.05363342,5.315182503,0.051382359,1.683567515,0.068343511,2.737510111,0.049792423,5.285662125,0.055207295,1.645444963,0.062892689,0.202199612,0.049684842,5.211305208,0.044868356,-1.94455993,0.074368251,2.248562106,0.038695629,5.423579835,0.045484469,0.887840221,0.051385751,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
308,2.776337515,0.054304266,5.324667783,0.052823524,1.684195972,0.06890716,2.733975696,0.049038193,5.282870204,0.055352093,1.641592335,0.061737268,0.203290447,0.050019955,5.211238656,0.044868238,-1.942973071,0.074485215,2.260107698,0.036203199,5.416856463,0.044121673,0.907215369,0.048562382,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
310,2.776446183,0.054293593,5.338468899,0.048726092,1.678436448,0.069900273,2.72323118,0.046645104,5.277456915,0.052763246,1.628563008,0.059568833,0.20294527,0.050176393,5.211224591,0.044199601,-1.943460154,0.074945012,2.245269663,0.037749069,5.403320629,0.045805612,0.89181925,0.051244858,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
312,2.775253198,0.054360262,5.345787933,0.047849319,1.673595454,0.070795039,2.721968404,0.04761546,5.284452261,0.047423992,1.623761037,0.061207035,0.203579458,0.049766592,5.211999207,0.044280917,-1.942886149,0.074536208,2.266096992,0.03713247,5.416367272,0.045108402,0.915981157,0.05025261,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
314,2.768533664,0.054616272,5.337336054,0.047678805,1.667618354,0.070097365,2.724884847,0.051029402,5.274672026,0.050469454,1.632118913,0.064667164,0.204757265,0.04932322,5.21516251,0.043872733,-1.942559269,0.074189384,2.281793988,0.039861746,5.422383848,0.047167668,0.935826906,0.051104871,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
316,2.772909078,0.054406364,5.340489162,0.046022151,1.672517613,0.070116032,2.729710317,0.052487916,5.279033628,0.049988259,1.637143184,0.065848895,0.203317987,0.04919826,5.212477646,0.042720253,-1.943464724,0.07428194,2.291191827,0.038752155,5.414800326,0.044969741,0.952502471,0.051242252,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
318,2.780704785,0.054071391,5.343762839,0.04726383,1.682251333,0.069161373,2.739440537,0.051626379,5.284336311,0.049307996,1.64877092,0.065592843,0.204124443,0.049169991,5.221093825,0.042803445,-1.946005292,0.074705486,2.294951128,0.037826548,5.409930108,0.045453346,0.959960136,0.049532127,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
320,2.783491065,0.05450655,5.354456197,0.050230416,1.681648866,0.070281433,2.744833968,0.050015255,5.290687813,0.050696381,1.653753748,0.063077664,0.204012895,0.048786354,5.216017879,0.044016849,-1.943989241,0.074369335,2.297691205,0.038513741,5.417350431,0.047610185,0.960694394,0.051850246,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
322,2.786231727,0.052132543,5.355636775,0.052001342,1.685058135,0.067043181,2.747561069,0.04960853,5.281824026,0.051031577,1.661448374,0.061704028,0.199266652,0.049384382,5.2098406,0.043904562,-1.948122182,0.074924809,2.295807253,0.037356564,5.426131821,0.051280168,0.954239581,0.048272126,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
324,2.772673062,0.050477529,5.343247423,0.049669586,1.670998336,0.066096362,2.742812858,0.04794489,5.276703475,0.048546477,1.656859736,0.05905952,0.198099517,0.049036117,5.205431903,0.043905487,-1.947900076,0.074786411,2.282030855,0.036476747,5.428426052,0.049234908,0.933575771,0.047008472,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
326,2.762944085,0.04744775,5.313996851,0.047828707,1.669635757,0.062831954,2.743915924,0.04787022,5.2701935,0.046447937,1.661225534,0.060359494,0.198622639,0.048670425,5.205763962,0.043924053,-1.947295071,0.073927002,2.283079087,0.03646457,5.450983558,0.049681703,0.925405743,0.047543258,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
328,2.776902988,0.048700472,5.312760637,0.048771402,1.690106853,0.064444775,2.7501113,0.04763373,5.281423515,0.046711626,1.665263208,0.059591653,0.19656199,0.048692762,5.197921937,0.043825271,-1.946877988,0.074063308,2.283650391,0.035538131,5.449801779,0.048169718,0.926728367,0.046210722,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
330,2.787677602,0.049936045,5.319815785,0.049410813,1.702475524,0.065006145,2.74819898,0.047981628,5.278622288,0.048311971,1.663731848,0.058873184,0.193554324,0.049280301,5.193511185,0.042875473,-1.949284331,0.074614491,2.291148112,0.036479801,5.447480346,0.046774577,0.938434297,0.048443719,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
332,2.785536867,0.050346572,5.326232231,0.048577241,1.696667425,0.065589794,2.752329734,0.048467492,5.282797128,0.049237773,1.667843708,0.05923332,0.194861822,0.049809274,5.196031443,0.043750558,-1.948496587,0.075434868,2.294690844,0.039827859,5.445838866,0.045024651,0.944198834,0.054063879,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
334,2.795434843,0.050223781,5.329519849,0.046965225,1.709398411,0.065594256,2.752640876,0.049995294,5.295600464,0.048503611,1.662801053,0.062249368,0.196408318,0.049895018,5.193229476,0.04424832,-1.945086464,0.07542745,2.292877723,0.040821642,5.44478193,0.047345262,0.942061635,0.055729782,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
336,2.808132159,0.049252809,5.335518778,0.046967095,1.724966465,0.064039648,2.750850026,0.051507705,5.294196045,0.048716063,1.660844589,0.063316423,0.202792065,0.048490529,5.202347289,0.044950684,-1.939874459,0.074026882,2.277222758,0.041130575,5.449089591,0.050912826,0.917851258,0.054272415,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
338,2.800779661,0.050782881,5.31715343,0.046697283,1.722333759,0.065692725,2.763493163,0.051436286,5.313644232,0.047770051,1.670571277,0.063458746,0.201139748,0.048476716,5.202229295,0.045664101,-1.942184343,0.074254455,2.254621871,0.039760912,5.449276431,0.048317361,0.885484202,0.054790431,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
340,2.800489724,0.052595414,5.317737772,0.050052932,1.721669133,0.06734568,2.750836761,0.050872823,5.288492147,0.049820969,1.663270167,0.062082616,0.201483869,0.04863755,5.207828332,0.045271345,-1.94409233,0.074254792,2.256121532,0.041949846,5.44650771,0.053723002,0.88881317,0.055880332,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
342,2.80211422,0.053620387,5.315666012,0.051071489,1.724877737,0.068485868,2.75103885,0.050068701,5.290764917,0.050501746,1.662584822,0.060054886,0.199674643,0.048857242,5.211690199,0.044408295,-1.948332024,0.074511005,2.269914538,0.04086996,5.443781491,0.053430747,0.909685844,0.052962008,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
344,2.798249227,0.05355406,5.309548687,0.052784104,1.72197803,0.068568524,2.755863319,0.049107032,5.306921036,0.051524687,1.662552869,0.059771065,0.196399446,0.048923922,5.208139705,0.043650378,-1.951489236,0.074271292,2.261483356,0.042865405,5.432035743,0.052674585,0.90267519,0.057054488,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
346,2.80359929,0.052560398,5.315543727,0.053305242,1.727051674,0.06678047,2.758519256,0.047841703,5.318093792,0.051967213,1.661558741,0.058810442,0.1951135,0.048697603,5.203623644,0.044043341,-1.951390848,0.073581239,2.253867306,0.045203712,5.433031527,0.050419102,0.891368355,0.058574366,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
348,2.817612304,0.054140132,5.321736392,0.051614822,1.744416266,0.068993099,2.773579864,0.049470609,5.339767303,0.051462363,1.673785247,0.061632952,0.197003642,0.048086409,5.203289205,0.045221223,-1.948547313,0.072768734,2.242984554,0.047742172,5.430376409,0.048379477,0.876959474,0.061354092,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
350,2.826324004,0.054395709,5.322110627,0.052508966,1.756701165,0.068048873,2.779784035,0.050529812,5.336860942,0.051338919,1.683893932,0.061795195,0.196856186,0.047985763,5.202096234,0.044711803,-1.948246692,0.07304189,2.248388909,0.048618389,5.426150804,0.04571798,0.886490955,0.064948334,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
352,2.831973549,0.055841765,5.323320943,0.052310315,1.764253236,0.069397157,2.779552923,0.048750094,5.324266763,0.051986722,1.688961277,0.059411074,0.198351468,0.048307292,5.201587124,0.044611541,-1.945892385,0.073532413,2.270442516,0.048901839,5.444958652,0.045324493,0.909935601,0.066751611,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
354,2.82819354,0.053550903,5.312747826,0.049392824,1.76338456,0.068923232,2.771043349,0.046460612,5.326209051,0.049632896,1.675972334,0.058268193,0.200937616,0.048374058,5.20296753,0.044724922,-1.94278949,0.073508521,2.264674046,0.051095731,5.448472955,0.045127227,0.900188799,0.069722126,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
356,2.820240689,0.054277584,5.319824197,0.05027586,1.748990614,0.069763103,2.772307556,0.046674169,5.317131688,0.052122652,1.681668643,0.056894083,0.199735041,0.048917784,5.205860386,0.04474337,-1.94574725,0.07432801,2.259604256,0.049978235,5.434502321,0.044429912,0.898933658,0.067564935,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
358,2.814926003,0.053617042,5.315411364,0.047930756,1.74328942,0.068447818,2.767728995,0.0450367,5.3016802,0.050592656,1.681749907,0.055717478,0.19817005,0.049427962,5.205819994,0.044209539,-1.947965641,0.075066825,2.258913636,0.047153052,5.450046094,0.04459959,0.89128544,0.061751487,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
360,2.814437003,0.054668701,5.327664275,0.047066008,1.7373396,0.070743941,2.764867569,0.046013233,5.303415614,0.046279957,1.676918406,0.057932746,0.196358263,0.049644812,5.205006888,0.04433445,-1.950205434,0.075554457,2.259924235,0.045883862,5.455412114,0.042980187,0.890429429,0.060151533,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
362,2.814462189,0.05390163,5.340885289,0.049417278,1.731709431,0.068756461,2.75697072,0.046240401,5.301813827,0.046904114,1.666323674,0.056117376,0.195211944,0.049692189,5.20650763,0.044386553,-1.952486208,0.075634612,2.270845809,0.045742424,5.458621737,0.045579927,0.904656125,0.060836121,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
364,2.817844525,0.052416325,5.342038819,0.049277212,1.736046971,0.066798319,2.763293027,0.045647724,5.294613369,0.048765345,1.678441451,0.053666015,0.194295267,0.049700992,5.203376586,0.044914242,-1.95245387,0.075792757,2.271587652,0.043793252,5.451452847,0.04675269,0.908788283,0.058100952,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
366,2.820912734,0.049797281,5.352260297,0.044078918,1.736049493,0.064572692,2.782263528,0.047106397,5.322602866,0.047003357,1.693546669,0.056547547,0.194405969,0.049816693,5.206918702,0.045135834,-1.953813774,0.075770155,2.276224357,0.043173287,5.464563585,0.047025661,0.909793259,0.056702714,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
368,2.835399579,0.050031546,5.362402778,0.042391136,1.752398208,0.066374178,2.785768903,0.048402096,5.332099407,0.046212861,1.694484401,0.059279344,0.192554121,0.049759893,5.209111151,0.04521179,-1.957398892,0.075699893,2.283374025,0.03955539,5.459244965,0.046766938,0.922286479,0.05093173,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
370,2.83778108,0.05101016,5.36784847,0.044800816,1.753466484,0.067374638,2.778703488,0.048862966,5.336779017,0.046275461,1.682385405,0.060522554,0.189559569,0.049758612,5.204084113,0.044821483,-1.959522379,0.075722595,2.286335399,0.03849974,5.449353764,0.047490625,0.9307561,0.050007811,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
372,2.833253043,0.051754113,5.361249144,0.048399651,1.749826143,0.06782661,2.76662717,0.048046011,5.306248819,0.046887045,1.678217891,0.057881238,0.187759494,0.049586856,5.198602203,0.04504749,-1.959744524,0.07558077,2.291889556,0.039460464,5.463713744,0.045027403,0.932536333,0.052148879,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
374,2.813548212,0.05217587,5.347127301,0.052691287,1.727728602,0.066575715,2.770761361,0.045852355,5.305759379,0.048225523,1.684333639,0.055034239,0.188296669,0.049506912,5.194756598,0.04540014,-1.957329015,0.075451855,2.292552546,0.040135091,5.478863904,0.044452205,0.926990535,0.051949104,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
376,2.817014571,0.051759402,5.352941807,0.049764513,1.730188612,0.067188757,2.763905862,0.047924147,5.296104932,0.048899302,1.67867769,0.059294349,0.188218981,0.049257072,5.198753902,0.045158386,-1.959153128,0.075092534,2.27525385,0.037143117,5.456089921,0.042835851,0.912038391,0.050270683,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
378,2.817890378,0.051187057,5.353723777,0.047864005,1.731104636,0.066912758,2.772837751,0.048525658,5.315564275,0.04773073,1.683097812,0.0596837,0.189705712,0.049638384,5.200029363,0.044425382,-1.957575853,0.075228445,2.25178104,0.036140832,5.443231942,0.044277713,0.884016368,0.04707539,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
380,2.827948747,0.049596727,5.365311931,0.045434396,1.740507383,0.06694481,2.781187888,0.049495695,5.333858577,0.04911644,1.687186164,0.060991985,0.191455603,0.049848187,5.202365083,0.045078082,-1.956077032,0.075708837,2.263564558,0.037332982,5.452610342,0.04366988,0.89683065,0.049083618,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
382,2.83251501,0.050741978,5.367200058,0.04876779,1.746221419,0.067111033,2.772256282,0.051392764,5.333039396,0.05184668,1.674777805,0.063438305,0.192679555,0.050245789,5.209919789,0.045578522,-1.957566259,0.075966426,2.261638657,0.036835516,5.465747155,0.043355701,0.888449301,0.04908871,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
384,2.829567365,0.049064617,5.365688335,0.048112242,1.742658378,0.065188268,2.764343067,0.050442909,5.316655585,0.052632231,1.670494845,0.062098618,0.192623192,0.050486662,5.208956739,0.046363934,-1.957234042,0.076234775,2.264037084,0.035331111,5.477829014,0.046907265,0.886697685,0.047352532,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
386,2.837877138,0.049191729,5.382521224,0.049682435,1.747315387,0.064947092,2.7520161,0.048711778,5.296369566,0.053667095,1.6615789,0.060030616,0.192544365,0.050576913,5.207578341,0.046519268,-1.956755911,0.076435748,2.268632043,0.037490993,5.490298655,0.045800126,0.887917781,0.048140026,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
388,2.838243728,0.04962377,5.384535817,0.052007038,1.74697569,0.066211404,2.749175215,0.048932303,5.281664846,0.052509464,1.663822516,0.060081197,0.194165743,0.050640685,5.208601682,0.046800301,-1.95487823,0.077172772,2.293158084,0.038129433,5.492934721,0.044112837,0.92182524,0.051084363,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
390,2.832965676,0.050227963,5.383342973,0.051688074,1.739946834,0.064891601,2.74705852,0.047322582,5.281615716,0.052978646,1.660819722,0.058127034,0.194210526,0.050712606,5.207595181,0.0468424,-1.954382898,0.077402222,2.279185845,0.038631168,5.493791894,0.042726772,0.901497538,0.050295394,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
392,2.836781709,0.050760856,5.386481592,0.051274425,1.744053188,0.065116985,2.742497708,0.046694991,5.294533599,0.051875141,1.64876804,0.057913158,0.197058104,0.050347868,5.211101395,0.046840763,-1.951817592,0.077037242,2.261842008,0.03657875,5.48534075,0.042373987,0.880342547,0.048218065,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
394,2.826025159,0.049343852,5.381116113,0.046547256,1.730986178,0.064367384,2.739153268,0.047124158,5.281102624,0.052199913,1.649746401,0.05711982,0.197392707,0.050366335,5.212946655,0.047085596,-1.952130414,0.077301109,2.262677424,0.038171977,5.48637724,0.040820218,0.881091788,0.049870584,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
396,2.82824491,0.049402014,5.396399887,0.048458331,1.727607063,0.065237353,2.742438549,0.046458112,5.288477912,0.052422435,1.651278823,0.057311112,0.196522076,0.050427037,5.210411813,0.047630891,-1.952287811,0.07737178,2.25354231,0.04065919,5.475062542,0.042511542,0.872890783,0.053069647,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
398,2.830271117,0.05166468,5.40802123,0.049560465,1.725521068,0.068966218,2.732281103,0.047473858,5.291417831,0.052784173,1.635508219,0.05795846,0.195854778,0.050278728,5.208944677,0.047931808,-1.952612321,0.077129504,2.23674056,0.037923462,5.45769625,0.041958899,0.856330979,0.048268366,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
400,2.838356508,0.051195177,5.408560959,0.050588992,1.736840315,0.069092571,2.74053186,0.050566018,5.288142026,0.051180763,1.648698932,0.061588216,0.194472804,0.050243755,5.206455027,0.048658703,-1.953519577,0.077281418,2.241207279,0.037078542,5.445255458,0.043786325,0.868043774,0.045081951,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
402,2.84241262,0.050315296,5.414773092,0.05375543,1.739972417,0.067655551,2.75524586,0.052335035,5.290814089,0.053705435,1.668573762,0.06433246,0.193598169,0.049858738,5.196695705,0.047690095,-1.950586489,0.076709262,2.259897896,0.035630117,5.439152152,0.040491037,0.897360357,0.042729931,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
404,2.825974797,0.048238183,5.40185453,0.051784203,1.722026341,0.065118361,2.751005134,0.052877051,5.294042459,0.054876993,1.661131995,0.063536109,0.19488746,0.049791007,5.200311949,0.047748994,-1.950294464,0.076613763,2.25450851,0.03517929,5.442054803,0.041277325,0.888417242,0.041071894,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
406,2.823129868,0.04860605,5.405347584,0.053099067,1.716465133,0.064516644,2.748928253,0.0529321,5.302514035,0.054881687,1.654534347,0.061884393,0.196145383,0.049510479,5.20257601,0.048300032,-1.949467744,0.076466401,2.255028023,0.034450777,5.428752742,0.041375194,0.894860286,0.040068805,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
408,2.832202735,0.049130928,5.415461448,0.054787943,1.725091858,0.065820507,2.742760488,0.052408866,5.297589652,0.055539529,1.647833704,0.061358466,0.19742357,0.050282822,5.212000301,0.048672053,-1.951680743,0.077181925,2.257812621,0.036393862,5.446972862,0.043148514,0.89102966,0.043489579,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
410,2.824316777,0.05061065,5.402263124,0.051999448,1.719482628,0.06688222,2.747115039,0.05038726,5.298393304,0.053459641,1.653710068,0.061214068,0.198876767,0.050384235,5.218540558,0.049506966,-1.952407715,0.077349964,2.256647763,0.03831403,5.431753628,0.04269653,0.895888107,0.048006082,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
412,2.825803265,0.050107987,5.402345218,0.050298661,1.721571,0.06545634,2.752269029,0.047618016,5.301763266,0.052232924,1.659628642,0.05816572,0.20065237,0.050439782,5.223721741,0.049664864,-1.952091646,0.077251598,2.251080033,0.040839503,5.446466721,0.041479675,0.881628595,0.05180084,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
414,2.829660229,0.050147377,5.402584597,0.050023651,1.726978357,0.06490778,2.761096815,0.048894693,5.308224497,0.053006996,1.669470666,0.059861704,0.199467398,0.050213937,5.223735977,0.050015011,-1.953790565,0.076950386,2.25559991,0.038955619,5.453488963,0.0396532,0.885076031,0.049551399,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
416,2.826643807,0.050432976,5.394206342,0.051428657,1.726259863,0.064513715,2.744249027,0.051730136,5.282512633,0.057153875,1.656421768,0.061715755,0.19633722,0.050401342,5.218446282,0.049860228,-1.955995235,0.077138317,2.282585994,0.03790413,5.463217856,0.041280992,0.919458054,0.048437992,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
418,2.829976037,0.050244054,5.389580106,0.052765185,1.733002865,0.064226177,2.742787152,0.05098665,5.293974756,0.054668077,1.649421036,0.061467183,0.195307691,0.050471285,5.21933511,0.048926484,-1.957846916,0.077397021,2.290298132,0.041652237,5.482309247,0.047309633,0.922293369,0.052758191,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
420,2.823013794,0.050007452,5.379712519,0.053951725,1.727285769,0.063772781,2.755096473,0.049055517,5.29670935,0.053154553,1.665833811,0.058124166,0.193398896,0.050297304,5.216377051,0.049801243,-1.959306028,0.077416989,2.301049015,0.039482652,5.498140065,0.053723437,0.930867137,0.048709483,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
422,2.820955055,0.050001988,5.371298906,0.053001973,1.727950548,0.064758853,2.758892824,0.046742251,5.297306275,0.05232145,1.671001345,0.055885196,0.194043628,0.049560475,5.213334936,0.048708674,-1.957081219,0.076470883,2.308462861,0.040687731,5.491365147,0.051001638,0.944361882,0.050647383,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
424,2.812301871,0.048258021,5.353790906,0.050290814,1.723092285,0.062922231,2.760790514,0.044720409,5.318067021,0.051339932,1.664814868,0.054406921,0.192298817,0.049012351,5.209313732,0.048148436,-1.957850433,0.075924694,2.299672211,0.038074841,5.490083749,0.049426254,0.93235298,0.045875896,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
426,2.816933443,0.048738358,5.364721536,0.049534778,1.725024261,0.06479758,2.758017927,0.044682938,5.308012036,0.047659519,1.665163309,0.055985057,0.191462875,0.049244288,5.210268147,0.047962314,-1.95945367,0.076489521,2.287058183,0.036368003,5.471566493,0.052373755,0.922268908,0.040437953,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
428,2.812807985,0.049691174,5.364460215,0.048921341,1.719242743,0.066680725,2.750662847,0.0424802,5.298664957,0.04676704,1.658661942,0.054916859,0.192749168,0.049972006,5.210050748,0.048107705,-1.957522937,0.077495568,2.282305758,0.036536493,5.479621677,0.049999253,0.912027507,0.040961831,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
430,2.816999022,0.051621761,5.380291198,0.052544412,1.718445232,0.068837268,2.738129335,0.042844314,5.284224543,0.044495366,1.646945675,0.055554981,0.193327558,0.050066501,5.210419469,0.048141082,-1.95685469,0.077595155,2.273899904,0.034035483,5.472946531,0.047267082,0.90287992,0.04094339,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
432,2.823532422,0.053038547,5.378565714,0.052916261,1.728518154,0.069996313,2.754293061,0.045415541,5.301989512,0.0446696,1.662423154,0.057726265,0.197708281,0.050312506,5.214173759,0.048570426,-1.952205495,0.077633478,2.266104583,0.036025618,5.482724852,0.050078082,0.887553038,0.042751513,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
434,2.820459801,0.05201107,5.370441127,0.054370711,1.727610662,0.066710579,2.76619061,0.044838253,5.313289664,0.046494365,1.674576729,0.056959301,0.198198175,0.049749647,5.214831954,0.04817094,-1.95178773,0.077030392,2.266076264,0.035006411,5.485662523,0.048169894,0.886253582,0.042164505,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
436,2.825953693,0.051241225,5.385798612,0.055168367,1.728877299,0.064991615,2.754661925,0.045156535,5.29675317,0.045039025,1.665194249,0.058389556,0.196007063,0.049946476,5.216038672,0.047820948,-1.955435056,0.077220618,2.286138979,0.034969627,5.497756854,0.049059036,0.909731318,0.042709364,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
438,2.829403072,0.052131711,5.400256525,0.053411425,1.727608736,0.06539573,2.73502594,0.045485682,5.291681922,0.045737914,1.639316233,0.058646983,0.196119887,0.050308329,5.218824786,0.048085123,-1.956467927,0.077552886,2.282787139,0.032582572,5.504214704,0.046822651,0.902175325,0.043115885,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
440,2.83138182,0.051631406,5.414128562,0.052779961,1.724490359,0.064706593,2.741156317,0.046904027,5.283144823,0.04709061,1.651732671,0.060381133,0.195517689,0.050285417,5.21880442,0.048234556,-1.957319481,0.077572964,2.28793655,0.031245864,5.506580069,0.045583028,0.908517899,0.041287362,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
442,2.837226584,0.053348638,5.430603799,0.052732042,1.725779207,0.066001918,2.755083189,0.048576279,5.294193263,0.051077403,1.666893158,0.061125611,0.195240366,0.050389726,5.223591768,0.047635809,-1.959767378,0.077564809,2.301633915,0.031942461,5.517582663,0.046247297,0.923370167,0.042603895,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
444,2.835762194,0.055037092,5.43883016,0.056409542,1.720161637,0.066293458,2.767295052,0.051132755,5.306814708,0.050366956,1.678929485,0.063453253,0.197847468,0.05089517,5.229157517,0.046636197,-1.958428268,0.077997384,2.300718314,0.031111307,5.499564545,0.049828799,0.929784215,0.039688386,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
446,2.834237986,0.055653337,5.423359528,0.055017366,1.724614468,0.067907928,2.77754404,0.048562663,5.314189422,0.050352067,1.690410305,0.06075938,0.194708216,0.050254486,5.226300576,0.045776663,-1.961688509,0.077272323,2.293628295,0.034054226,5.485613538,0.051136046,0.925634619,0.045537421,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
448,2.838741867,0.056212564,5.42427715,0.052608919,1.730655318,0.070019004,2.786979686,0.049472318,5.32075425,0.053537549,1.701076302,0.062268486,0.193133399,0.05008427,5.219709708,0.045338012,-1.96111359,0.076999564,2.285687447,0.037676369,5.500049642,0.050353217,0.90810365,0.051417917,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
450,2.838957943,0.056175302,5.415831049,0.051287016,1.734583755,0.070638219,2.785375177,0.048016625,5.318139446,0.05306797,1.699904776,0.060400565,0.194864116,0.049751745,5.221558757,0.044404662,-1.959433587,0.076455453,2.264318976,0.036400655,5.490135928,0.048924659,0.881825996,0.049464405,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
452,2.8457255,0.056212516,5.425920385,0.050778607,1.739927691,0.07147383,2.777500718,0.046283405,5.309396256,0.050275331,1.692402631,0.058584643,0.19817509,0.0499738,5.226513582,0.043721533,-1.95682712,0.076397248,2.28832158,0.039119882,5.512219019,0.049764221,0.906651249,0.052238773,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
454,2.849062381,0.055571005,5.426832447,0.049189341,1.744303782,0.07182388,2.77993139,0.044972507,5.30286291,0.050128077,1.698675025,0.056589359,0.197488158,0.050035775,5.227478422,0.043281892,-1.958221956,0.076189628,2.284796571,0.039314536,5.517387336,0.048830949,0.899400529,0.052443983,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
456,2.849418302,0.05519441,5.422945872,0.049614516,1.746477915,0.072609967,2.787361717,0.04431216,5.312644053,0.050177634,1.705097859,0.055888665,0.198847075,0.049922214,5.233562148,0.043694551,-1.958887957,0.076026283,2.276620295,0.03840792,5.512539637,0.045302243,0.889797719,0.052201439,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
458,2.853965138,0.055243289,5.415212028,0.05096123,1.7562879,0.07257787,2.778689829,0.044973528,5.309260526,0.053290514,1.694159531,0.056499641,0.198016148,0.050199166,5.232959965,0.044441581,-1.959816916,0.076568108,2.282922747,0.038920197,5.513362767,0.04550526,0.898448452,0.053434697,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
460,2.851852731,0.055734222,5.42530349,0.049569173,1.748945263,0.074494171,2.772522597,0.042122422,5.312616486,0.052349238,1.683910931,0.054185209,0.200201096,0.05000405,5.238039266,0.044643437,-1.958872405,0.076371737,2.281892052,0.040443676,5.499394321,0.045975354,0.902962508,0.057344111,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
462,2.851710537,0.056551141,5.414727626,0.050038225,1.753274641,0.074703053,2.791405903,0.042865108,5.335828599,0.053767631,1.700939034,0.054692272,0.199596068,0.050087578,5.235411449,0.044956803,-1.958610523,0.07632407,2.283050242,0.039643763,5.506945501,0.045973921,0.901380845,0.056835617,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
464,2.861860167,0.056824883,5.419985597,0.050956838,1.765520697,0.075217504,2.793518082,0.045331658,5.345315304,0.055224864,1.699890701,0.057474744,0.199279217,0.04921352,5.238039139,0.046876237,-1.960189321,0.075762897,2.286588151,0.038399763,5.514779901,0.045855284,0.903077402,0.055831061,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
466,2.868344448,0.057851551,5.42418846,0.053692227,1.772982728,0.075534219,2.797746919,0.045783314,5.352946814,0.05176587,1.70266125,0.058812478,0.197055136,0.049352361,5.230829009,0.048032782,-1.960276523,0.076335491,2.294468015,0.038513859,5.526059718,0.047412638,0.909500142,0.053465087,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
468,2.87334307,0.056551732,5.424834452,0.054500364,1.779846763,0.074027908,2.781906825,0.046273667,5.338618749,0.05226192,1.686173144,0.058708173,0.196786052,0.04925081,5.235622241,0.047232678,-1.962715172,0.07600993,2.302773866,0.037832919,5.535965529,0.048715186,0.917120297,0.053025986,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
470,2.874449411,0.057403974,5.41964226,0.056198959,1.783652475,0.074348822,2.782247811,0.047587179,5.329358496,0.050784355,1.690628946,0.060278938,0.197097122,0.049397325,5.237817816,0.046756126,-1.963211747,0.076144719,2.300611652,0.036380398,5.524675094,0.047709714,0.918870176,0.049392416,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
472,2.876867742,0.055182088,5.430240172,0.056626252,1.782565272,0.071701629,2.775769602,0.047836603,5.326391457,0.053806248,1.682645949,0.061361518,0.200665928,0.050521193,5.243775182,0.047506588,-1.96066661,0.077002979,2.304704757,0.03932655,5.526271822,0.046806953,0.924033158,0.051596729,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
474,2.874893522,0.054024012,5.428461203,0.052447015,1.780507373,0.070812658,2.780658341,0.046905663,5.317436809,0.052754793,1.693467569,0.061371335,0.199869468,0.05028535,5.244372806,0.04852732,-1.962060534,0.076533329,2.310046218,0.03899342,5.541106105,0.048620654,0.925306266,0.04912154,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
476,2.869202163,0.054116351,5.424102804,0.049748829,1.774244746,0.071000469,2.781281672,0.046974806,5.333327621,0.052414103,1.687547693,0.061323594,0.199098703,0.050305538,5.240728941,0.049973331,-1.961599971,0.076699613,2.292745876,0.034207319,5.553910942,0.04554119,0.895103706,0.043468255,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
478,2.875706538,0.055914481,5.428072054,0.048669939,1.781835602,0.07348823,2.767353454,0.045087693,5.32534421,0.051101105,1.671071701,0.059414855,0.196731073,0.050229403,5.232864046,0.04897418,-1.96161163,0.076751314,2.295587833,0.032657302,5.544968984,0.045364295,0.902995911,0.041510116,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
480,2.882314878,0.055623361,5.446229195,0.048426198,1.783494456,0.073490083,2.774442221,0.044891439,5.344559234,0.05119863,1.672963501,0.057986758,0.193373862,0.050074179,5.228000988,0.047329514,-1.964323478,0.076680972,2.298091158,0.033622757,5.533499124,0.04315863,0.911487744,0.043108293,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
482,2.876549956,0.055420028,5.445191899,0.047680233,1.775703409,0.073026424,2.778953412,0.046207997,5.338695589,0.051289803,1.68192105,0.058531254,0.191375789,0.049903654,5.224981681,0.047865096,-1.965883879,0.076626324,2.299229915,0.035738575,5.533656393,0.042393862,0.913047138,0.046938769,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
484,2.869506077,0.053908704,5.438394762,0.04558548,1.768553783,0.07175514,2.777904386,0.044739538,5.322215243,0.05351328,1.687485447,0.05549261,0.190703038,0.049777006,5.221762034,0.048347311,-1.965465103,0.076610475,2.305666196,0.037792122,5.536538003,0.046326835,0.92100685,0.049561549,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
486,2.869902875,0.054129836,5.429211433,0.042709297,1.77305635,0.071924384,2.782977991,0.047177297,5.32497382,0.052881249,1.693551208,0.057125299,0.191596848,0.05006217,5.222999211,0.047678405,-1.964718451,0.076590513,2.30413204,0.040951897,5.537025677,0.046752039,0.918606196,0.053158221,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
488,2.866669649,0.052652174,5.418122825,0.040230593,1.773189716,0.070096298,2.783444158,0.046685777,5.323071671,0.052273496,1.695032367,0.055773898,0.191389867,0.05011447,5.226594805,0.047540153,-1.966555107,0.076800457,2.315880923,0.0401437,5.547739974,0.046824342,0.930798472,0.051715102,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
490,2.870790647,0.050825999,5.425563713,0.039849663,1.775887904,0.06731438,2.779238159,0.046162403,5.324883532,0.047656369,1.688247285,0.057344721,0.193528542,0.049541562,5.225846322,0.046602519,-1.963179078,0.075346237,2.295598531,0.042068609,5.530904569,0.050046789,0.909038801,0.052960526,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
492,2.878328074,0.050898646,5.433468964,0.043112107,1.783267692,0.067476323,2.787250493,0.046779157,5.3277952,0.047519635,1.698445619,0.059307711,0.193352017,0.049095529,5.222581085,0.047275041,-1.962031869,0.074771128,2.272702231,0.03918325,5.52374107,0.050012301,0.879399872,0.050878893,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
494,2.875758936,0.04943161,5.434271226,0.045653438,1.779253669,0.065704706,2.781009415,0.045685275,5.329865302,0.046403452,1.688642606,0.05794358,0.195434327,0.048926549,5.224299589,0.046535507,-1.959793642,0.073987454,2.27228125,0.039424758,5.517988145,0.047561443,0.881264009,0.051650695,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
496,2.873198947,0.05082026,5.42210545,0.044681075,1.780810446,0.06747604,2.785012793,0.044490175,5.33578978,0.046217479,1.691822656,0.057547135,0.195519109,0.049124204,5.22353772,0.047477727,-1.95934601,0.074179771,2.286333188,0.038456537,5.523852267,0.049847097,0.898825011,0.05004354,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
498,2.86570076,0.052204704,5.427564376,0.045393724,1.767759211,0.069131271,2.79405099,0.045238256,5.339575444,0.044629706,1.703111939,0.058572176,0.193378085,0.048980513,5.221019588,0.047757818,-1.961325416,0.074341369,2.296976122,0.037799185,5.526474848,0.04805385,0.91290524,0.050369615,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099
499,2.863051334,0.05067358,5.420795585,0.044857294,1.766875226,0.066622733,2.791578676,0.044890122,5.345436813,0.044758709,1.697068046,0.05854309,0.192564813,0.048976246,5.221377613,0.048243377,-1.962640673,0.074332622,2.29763655,0.039064609,5.52988563,0.047863626,0.912386944,0.05253267,1.465061898,0.017724302,4.930552934,0.046700998,-0.020148546,0.016054434,3.306596303,0.050546392,5.835047583,0.052039273,2.222974326,0.070181099

==> data/results_family_van_N40_B10_G5_T500_lamb0.8_discre10.csv <==
t,fair_obj_avg,fair_obj_sem,fair_reward_avg,fair_reward_sem,fair_fair_avg,fair_fair_sem,fair_conf_obj_avg,fair_conf_obj_sem,fair_conf_reward_avg,fair_conf_reward_sem,fair_conf_fair_avg,fair_conf_fair_sem,naive_obj_avg,naive_obj_sem,naive_reward_avg,naive_reward_sem,naive_fair_avg,naive_fair_sem,lizard_obj_avg,lizard_obj_sem,lizard_reward_avg,lizard_reward_sem,lizard_fair_avg,lizard_fair_sem,random_obj_avg,random_obj_sem,random_reward_avg,random_reward_sem,random_fair_avg,random_fair_sem,opt_obj_avg,opt_obj_sem,opt_reward_avg,opt_reward_sem,opt_fair_avg,opt_fair_sem
0,3.966841546,0.041655072,4.98254395,0.049622624,-0.095968068,0.05017894,4.006131711,0.048591081,4.992073788,0.061264313,0.062363404,0.058108345,3.555311648,0.035852002,5.000805476,0.050355365,-2.226663662,0.070148553,3.943267891,0.044726906,4.928337361,0.052231616,0.002990013,0.050429466,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
2,4.079416723,0.037541645,4.970229565,0.044788063,0.516165356,0.030346062,4.068113091,0.036290093,4.961861163,0.044076402,0.493120802,0.035738946,3.621909086,0.032365066,4.966159664,0.043628056,-1.755093228,0.058631712,3.957055451,0.032897328,4.937873632,0.041596459,0.033782726,0.028124769,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
4,4.11963399,0.041330446,4.959973133,0.048820139,0.758277415,0.031384695,4.110976949,0.039688419,4.939482042,0.046478516,0.796956579,0.037697468,3.63902908,0.035199055,4.968715141,0.048241761,-1.679715165,0.060844406,3.958480069,0.031914912,4.936854765,0.040316633,0.044981283,0.027348663,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
6,4.104900023,0.040781615,4.953527491,0.04723931,0.71039015,0.034393368,4.139458193,0.041188489,4.963728943,0.047729371,0.842375196,0.040159482,3.65040348,0.035003038,4.985347805,0.04737185,-1.68937382,0.059629472,3.949799765,0.036864694,4.9246507,0.04580205,0.050396025,0.029036988,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
8,4.092314436,0.038237654,4.961242537,0.04445168,0.616602032,0.03447251,4.132553131,0.038572497,4.97163626,0.045130056,0.776220619,0.038954788,3.643426023,0.029792414,4.979232282,0.04159248,-1.699799012,0.056190229,3.936617068,0.035218288,4.927970489,0.045503209,-0.028796617,0.02929659,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
10,4.086071306,0.035030709,4.975953673,0.039700999,0.526541834,0.037520702,4.125384753,0.036978039,4.980128724,0.043095349,0.70640887,0.0377688,3.636641874,0.027137872,4.97659825,0.038819886,-1.723183632,0.053929431,3.937244761,0.034405332,4.930918508,0.043656691,-0.037450227,0.025014363,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
12,4.093199335,0.038646368,4.966113996,0.043524341,0.601540691,0.03681774,4.113350417,0.034302405,4.960830125,0.040730314,0.723431583,0.038867856,3.633547207,0.025772422,4.976014418,0.036020971,-1.736321636,0.053986668,3.95748386,0.033056636,4.953798685,0.041930152,-0.027775437,0.027670622,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
14,4.11077438,0.038054726,4.973807855,0.043611386,0.658640481,0.040340498,4.130972546,0.03580474,4.971634433,0.042477667,0.768324999,0.039387926,3.640616033,0.026562884,4.98669666,0.036535575,-1.743706478,0.058841238,3.971999279,0.036657699,4.970988083,0.046000222,-0.023955935,0.03471243,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
16,4.152797821,0.037135099,5.007998207,0.043738306,0.731996274,0.038028941,4.159467073,0.038851319,4.976302468,0.04686282,0.892125493,0.037140503,3.657509449,0.029650723,5.006871877,0.041230654,-1.73994026,0.060886138,3.963976818,0.037009529,4.963831714,0.046239861,-0.035442762,0.035869927,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
18,4.168465378,0.039690954,5.023960783,0.046087997,0.746483759,0.045259551,4.160004765,0.036132944,4.952417639,0.043721127,0.990353271,0.039714034,3.658633374,0.030943811,5.010716414,0.041912131,-1.749698785,0.061120478,3.996168284,0.03955284,4.993709274,0.049629081,0.006004324,0.030319057,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
20,4.170530316,0.040636198,5.02613425,0.046594309,0.748114583,0.045410425,4.160309991,0.035383127,4.942785107,0.043043505,1.030409527,0.039686979,3.642220686,0.029395432,4.99381999,0.040372683,-1.764176529,0.061377315,3.98141866,0.038552818,4.980159734,0.048383526,-0.013545636,0.029050472,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
22,4.167141987,0.039493725,5.028602674,0.044596653,0.721299239,0.04794545,4.143826746,0.037899835,4.922675179,0.044852019,1.028433015,0.041732964,3.646854284,0.030447146,5.003014705,0.040226398,-1.777787396,0.059313635,3.957864368,0.040695807,4.945590716,0.049842886,0.006958978,0.024888462,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
24,4.169276776,0.037956445,5.037617024,0.042140889,0.695915785,0.046674203,4.142475397,0.041385087,4.926782074,0.049299963,1.005248688,0.041291506,3.660628703,0.029732444,5.021246896,0.039732952,-1.781844071,0.060270273,3.955518556,0.037571635,4.955904418,0.045869883,-0.046024893,0.033162957,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
26,4.155465789,0.040310241,5.024592832,0.045733074,0.678957618,0.041193675,4.150705879,0.045965744,4.941516008,0.053684901,0.987465363,0.040994515,3.673808316,0.03092788,5.039284931,0.041671643,-1.788098148,0.061872379,3.971973859,0.034688263,4.974815947,0.041276228,-0.039394493,0.031317502,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
28,4.134861957,0.040142867,5.011646614,0.046363055,0.627723328,0.042965538,4.157777709,0.046867061,4.947366719,0.055107954,0.999421666,0.043168167,3.685815437,0.030164821,5.055825017,0.041102039,-1.794222885,0.058484397,3.944384254,0.036710971,4.944965335,0.04357577,-0.05794007,0.039236205,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
30,4.129517316,0.039703918,5.011375022,0.045384645,0.60208649,0.044285545,4.149604909,0.046024546,4.937167288,0.053599422,0.999355392,0.041351186,3.704401906,0.029303834,5.081474486,0.039196932,-1.803888413,0.054435527,3.951647186,0.03742446,4.952396579,0.045926639,-0.051350385,0.03572972,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
32,4.146643959,0.040493617,5.036547698,0.045649224,0.587029004,0.044950654,4.163808251,0.046509219,4.957731124,0.05377173,0.988116757,0.04288824,3.698837727,0.030989651,5.075793316,0.041554022,-1.808984626,0.05448304,3.967452671,0.037000314,4.966299029,0.043584861,-0.02793276,0.03639067,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
34,4.149461099,0.037883464,5.036733892,0.043723745,0.600369927,0.040581295,4.16724419,0.046066528,4.963603579,0.052465913,0.981806633,0.046371881,3.69067562,0.032316226,5.066417384,0.043947289,-1.812291438,0.056210651,3.954923757,0.035468685,4.951504779,0.044020319,-0.031400332,0.032684527,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
36,4.137513181,0.03755076,5.016548168,0.044252549,0.621373233,0.035904978,4.177715952,0.046316512,4.975185059,0.052636897,0.987839521,0.047425591,3.685448953,0.033294792,5.057286968,0.044648485,-1.801903104,0.054856685,3.941219512,0.035293,4.932024269,0.043074691,-0.021999519,0.029114982,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
38,4.146949088,0.034146433,5.022508881,0.041311807,0.644709915,0.035851674,4.175400842,0.046167319,4.970575377,0.053818091,0.994702702,0.046518331,3.677352459,0.03228638,5.04290668,0.043393789,-1.784864427,0.054630814,3.940005013,0.032909804,4.931913652,0.039706682,-0.027629543,0.031487239,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
40,4.142027518,0.032703704,5.017555376,0.039633309,0.639916082,0.034474649,4.171717915,0.042317681,4.960863541,0.050850701,1.015135408,0.045290928,3.673835248,0.031984867,5.030688027,0.043225778,-1.753575869,0.057281294,3.933265736,0.038847919,4.919475255,0.047230693,-0.011572338,0.036801101,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
42,4.153302752,0.036543111,5.025886749,0.042938418,0.662966764,0.03547464,4.170405118,0.039128731,4.95699275,0.047610482,1.024054591,0.042937122,3.670684015,0.030282698,5.025749043,0.041351338,-1.749576099,0.057606075,3.939780873,0.036157349,4.921802926,0.046191222,0.01169266,0.03824939,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
44,4.169796322,0.035917628,5.047170327,0.040922266,0.6603003,0.039321807,4.165075537,0.039107792,4.954042112,0.047223035,1.009209237,0.043287208,3.668131894,0.031688123,5.021933143,0.042293508,-1.747073105,0.057739026,3.956686069,0.034279061,4.94598395,0.042565619,-0.000505453,0.037806031,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
46,4.175820066,0.039377769,5.056972028,0.044696773,0.65121222,0.043967577,4.183870318,0.037364692,4.981772291,0.044008034,0.992262427,0.039869767,3.683710635,0.032774314,5.042810963,0.043134381,-1.752690677,0.056789934,3.947213709,0.036583174,4.943666282,0.044634941,-0.038596585,0.04092584,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
48,4.177907066,0.038961066,5.055351104,0.045048162,0.668130916,0.044419384,4.189630872,0.035776899,4.991593518,0.042226844,0.981780288,0.039562048,3.683811439,0.035470315,5.041033491,0.046883464,-1.745076769,0.057479262,3.942679493,0.033780066,4.9421224,0.043091501,-0.055092135,0.030940166,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
50,4.194808863,0.038017053,5.077067285,0.043515696,0.665775175,0.043319542,4.189623844,0.036352875,4.987176275,0.044392908,0.99941412,0.036614351,3.686444367,0.035820711,5.041854732,0.046690421,-1.735197091,0.060230267,3.949473597,0.032728126,4.937689425,0.041375021,-0.003389713,0.035731891,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
52,4.193751053,0.04004877,5.076299008,0.046203182,0.663559233,0.046320523,4.190687323,0.040918886,4.987440237,0.048463936,1.003675666,0.041120635,3.687180506,0.034926218,5.044751296,0.045547254,-1.743102651,0.058567255,3.964333426,0.035199454,4.954522123,0.043388258,0.003578636,0.036823458,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
54,4.184838584,0.040015069,5.064352409,0.046996324,0.666783286,0.047653155,4.187308973,0.039957699,4.979040805,0.046734911,1.020381647,0.044452895,3.671941943,0.034408922,5.02675915,0.046824784,-1.747326887,0.059249452,3.983092772,0.033478787,4.963271478,0.041318716,0.062377949,0.028308682,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
56,4.187832491,0.04050206,5.068625403,0.047386049,0.664660843,0.047450541,4.182874007,0.040657404,4.97271987,0.047381345,1.023490555,0.042521888,3.674866606,0.034936789,5.030913715,0.04636134,-1.749321827,0.056822831,3.976665742,0.031769519,4.953807412,0.039638496,0.068099063,0.035413453,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
58,4.194889548,0.040838662,5.075426709,0.048461779,0.672740905,0.04671228,4.186430506,0.043394023,4.97287319,0.050424954,1.040659767,0.042915966,3.674633677,0.03451707,5.02975528,0.046202875,-1.745852735,0.056611105,3.973829726,0.035054336,4.958397435,0.043029929,0.035558889,0.032007814,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
60,4.193441583,0.04044206,5.072577674,0.048308385,0.67689722,0.044728364,4.189083621,0.042537963,4.97484522,0.049991575,1.046037228,0.041801735,3.66737272,0.032391593,5.024099947,0.043323733,-1.759536186,0.055630014,3.974582063,0.036629075,4.947401281,0.04514027,0.08330519,0.029758767,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
62,4.188547989,0.038404207,5.070723879,0.045280722,0.659844428,0.041834865,4.2007061,0.04333165,4.991474209,0.050282388,1.03763366,0.039077943,3.659196212,0.031632438,5.011947571,0.041290364,-1.751809226,0.055779887,3.966351901,0.033277044,4.939106538,0.043106134,0.075333353,0.026237643,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
64,4.181651132,0.036531312,5.065899463,0.043442038,0.644657806,0.042343841,4.205550495,0.046059067,4.998255186,0.053203337,1.034731733,0.04009346,3.655906548,0.031566948,5.008616993,0.042302648,-1.754935233,0.053764064,3.953526122,0.032850831,4.925550638,0.041292784,0.065428057,0.023218703,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
66,4.17196308,0.039011116,5.056915838,0.044736773,0.632152048,0.04469296,4.196102565,0.042797473,4.988041271,0.048800519,1.02834774,0.042412413,3.661420232,0.030462995,5.014017633,0.042008358,-1.748969368,0.055495806,3.963759428,0.036101717,4.945527349,0.045653798,0.036687744,0.028328882,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
68,4.173353329,0.04279285,5.06598861,0.047796941,0.602812201,0.046210567,4.183675004,0.04236695,4.972639906,0.04756586,1.027815397,0.043079517,3.66695408,0.02935436,5.020923138,0.040302002,-1.748922152,0.053341056,3.955278112,0.037055488,4.943317676,0.045640224,0.003119856,0.028148732,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
70,4.189508473,0.041741182,5.088882082,0.047212722,0.592014034,0.044244261,4.168426022,0.039373207,4.956408429,0.044722603,1.016496395,0.045385596,3.674520413,0.030916398,5.035084028,0.04185754,-1.767734047,0.057425424,3.95895702,0.038637431,4.940163464,0.047093373,0.034131243,0.029924584,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
72,4.198705277,0.043534969,5.102130569,0.049887416,0.585004106,0.042619721,4.148135746,0.039858836,4.929679023,0.044670795,1.021962639,0.045826136,3.66858598,0.030632649,5.02790074,0.040565712,-1.768673058,0.05397084,3.955795978,0.036462048,4.943342336,0.045193433,0.005610546,0.026878095,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
74,4.195889401,0.043352312,5.098238617,0.049408974,0.586492534,0.042277857,4.154245219,0.039434346,4.937567105,0.045199699,1.020957675,0.043960775,3.676468012,0.030636732,5.040042148,0.040395432,-1.777828535,0.054086459,3.967817058,0.039256687,4.95438449,0.047458378,0.021547328,0.035487337,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
76,4.188509314,0.040224892,5.090634028,0.046210967,0.580010458,0.042368073,4.180935191,0.038353346,4.975079005,0.045607323,1.004359935,0.042772879,3.666542464,0.028901227,5.029819388,0.03832654,-1.786565231,0.056607649,3.952603543,0.040170367,4.941751683,0.04883985,-0.003989017,0.029887073,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
78,4.190486633,0.04174973,5.09403636,0.048642061,0.576287726,0.042136255,4.206462071,0.04004687,5.00057889,0.047559198,1.029994795,0.043335307,3.65850914,0.029814175,5.017953082,0.040693545,-1.779266627,0.060196471,3.958119155,0.039114592,4.942252846,0.049757375,0.021584392,0.020289685,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
80,4.189934187,0.039979718,5.095646743,0.045470948,0.567083962,0.042146846,4.220553577,0.040706611,5.011805357,0.048038759,1.055546458,0.043212792,3.655771999,0.032508687,5.017044852,0.045440076,-1.789319415,0.061039774,3.968059,0.035796208,4.957994592,0.046428466,0.008316632,0.022147205,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
82,4.201824038,0.038689151,5.112920234,0.044958093,0.557439252,0.041616643,4.213646393,0.038931732,5.004278306,0.045183959,1.051118739,0.045480359,3.665389261,0.033533931,5.037412561,0.045732005,-1.822703938,0.059686577,3.958876959,0.036928073,4.95065961,0.046950348,-0.008253646,0.027239429,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
84,4.209320276,0.042756614,5.119025328,0.049571691,0.570500064,0.041345402,4.206676687,0.043566827,4.999941898,0.050838108,1.033615844,0.047107991,3.674758782,0.0339046,5.053659937,0.046131776,-1.840845839,0.059247592,3.953553667,0.035644649,4.943806461,0.045931318,-0.007457508,0.026643851,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
86,4.231438388,0.042563463,5.141294644,0.049812125,0.592013363,0.04377207,4.218739226,0.041769111,5.016048855,0.049190629,1.029500708,0.045784915,3.685280593,0.031052555,5.071496717,0.043182121,-1.859583902,0.061206074,3.968508029,0.042080057,4.960351382,0.052664784,0.001134617,0.026193004,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
88,4.234375662,0.042992932,5.14252887,0.049565435,0.601762832,0.046191199,4.211685788,0.044109047,5.005717048,0.05163579,1.035560747,0.044865832,3.682511847,0.03022809,5.06377806,0.043304628,-1.842553006,0.060756092,3.965243689,0.040151791,4.955079695,0.049274161,0.005899662,0.033403207,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
90,4.228216089,0.041047022,5.133522168,0.048211668,0.606991773,0.042494388,4.219814618,0.043397545,5.016783429,0.04996035,1.031939373,0.04399654,3.675764418,0.032163326,5.049555773,0.044505636,-1.819401003,0.062010795,3.985643496,0.038872888,4.978245901,0.048339751,0.015233879,0.029278656,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
92,4.23781872,0.040067275,5.149013579,0.046332306,0.593039283,0.044819556,4.216424693,0.042996729,5.009996123,0.049969693,1.042138976,0.041135143,3.669238021,0.033311139,5.042266454,0.045885956,-1.822875709,0.062753908,3.964635344,0.039060788,4.952829587,0.04957052,0.011858373,0.032754391,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
94,4.243199185,0.042109708,5.159985916,0.049466219,0.576052262,0.043591751,4.200512004,0.043267634,4.99557461,0.051014257,1.020261578,0.038315838,3.679309033,0.032963132,5.054461793,0.045551704,-1.821302008,0.063686123,3.962357301,0.036386328,4.953741952,0.046450331,-0.003181301,0.035034796,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
96,4.23833297,0.041823516,5.164929857,0.049341533,0.531945421,0.042492977,4.199755542,0.042841896,4.9974252,0.05074463,1.009076911,0.036349367,3.68231007,0.033317705,5.063625745,0.045177118,-1.842952631,0.062956853,3.951721931,0.035759092,4.940498282,0.045358074,-0.003383473,0.032371387,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
98,4.238952374,0.043391192,5.165193148,0.049904026,0.533989275,0.043863892,4.197992347,0.043615443,4.996184972,0.051068832,1.005221845,0.035603835,3.697779686,0.032180932,5.083238046,0.04325736,-1.844053753,0.064695938,3.952062288,0.038345291,4.937497221,0.047656296,0.010322559,0.029297852,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
100,4.229055591,0.043349871,5.153795717,0.05114917,0.530095091,0.039487497,4.191765007,0.044323192,4.988696443,0.051434289,1.004039266,0.038063919,3.701538249,0.030871045,5.087344979,0.042295811,-1.84168867,0.062710314,3.946166224,0.040036774,4.937642154,0.050309183,-0.019737497,0.029201472,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
102,4.236039762,0.042883367,5.163920036,0.05083405,0.524518668,0.042063041,4.176256433,0.042836976,4.977648302,0.048804778,0.970688956,0.043185858,3.681429351,0.030110972,5.058436653,0.042014174,-1.82659986,0.061106511,3.922672373,0.039479614,4.914217558,0.049055394,-0.043508366,0.026141616,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
104,4.236250354,0.042038913,5.162237529,0.048509152,0.532301655,0.043939001,4.182804672,0.045087657,4.986002814,0.052548866,0.970012108,0.039456783,3.675862124,0.028881679,5.055000444,0.041353913,-1.840691153,0.061936745,3.924602727,0.037262589,4.909463057,0.046626647,-0.01483859,0.033949404,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
106,4.23229121,0.044474142,5.165167151,0.050569409,0.500787449,0.047350777,4.184006375,0.04191378,4.989478684,0.049295368,0.962117139,0.040074531,3.681894725,0.03252329,5.061336553,0.045038733,-1.835872588,0.060373387,3.936645756,0.034576571,4.922625003,0.043287962,-0.007271231,0.038104038,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
108,4.229037865,0.042265045,5.164804629,0.048466513,0.485970808,0.047221069,4.192709064,0.040201604,5.000819998,0.047161409,0.96026533,0.039864873,3.687171827,0.032782412,5.063671262,0.044723767,-1.818825909,0.059010606,3.954766871,0.035298782,4.942396124,0.045172508,0.004249857,0.03818167,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
110,4.25267209,0.042327026,5.193002874,0.049109919,0.491348953,0.049312733,4.195773126,0.038125278,5.00310629,0.044208261,0.966440474,0.042929308,3.664788996,0.029282661,5.034072801,0.040229401,-1.812346226,0.058571757,3.950743647,0.034869784,4.936777092,0.04474245,0.006609865,0.037358006,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
112,4.265855684,0.040265005,5.210357188,0.04784712,0.48784967,0.049926586,4.195247787,0.033603695,5.001643154,0.039435318,0.969666319,0.043027519,3.661825198,0.028154853,5.03751948,0.039114536,-1.840951932,0.059198034,3.949542472,0.039214088,4.932994266,0.049016971,0.015735292,0.027582148,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
114,4.280048121,0.040287853,5.230028921,0.047836222,0.480124922,0.053512007,4.226956291,0.035768049,5.03584769,0.042246507,0.991390696,0.042604544,3.673787135,0.030474821,5.053048152,0.04067337,-1.843256929,0.058018055,3.942311147,0.039583926,4.933342102,0.048606376,-0.021812674,0.035885858,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
116,4.278018401,0.040622431,5.230734464,0.047798919,0.46715415,0.049863177,4.228375614,0.03555921,5.038828915,0.041098602,0.986562408,0.041928032,3.686074472,0.030733788,5.068397694,0.0415863,-1.843218414,0.059331607,3.941074583,0.036368317,4.938931627,0.043804774,-0.050353593,0.037500146,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
118,4.255559504,0.040600847,5.20574265,0.04839323,0.45482692,0.046719549,4.211351654,0.036840049,5.016705733,0.043049522,0.989935341,0.043751686,3.671096099,0.031121337,5.049005236,0.041486566,-1.840540451,0.05888925,3.940957139,0.037032501,4.941049378,0.044415506,-0.059411819,0.039260547,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
120,4.260395557,0.040283025,5.210213193,0.048716069,0.461125015,0.045160323,4.184656994,0.036067803,4.988560786,0.042491834,0.969041825,0.041393715,3.683291966,0.029318173,5.066030169,0.039578758,-1.847660848,0.062713238,3.95862911,0.038220308,4.948546435,0.046610063,-0.00104019,0.042282381,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
122,4.282315355,0.044161669,5.233579525,0.051788448,0.477258675,0.049953563,4.178234634,0.038374802,4.97939213,0.044502793,0.973604648,0.042638463,3.694187797,0.027864442,5.081567248,0.037468637,-1.855330007,0.065095322,3.966507317,0.035271152,4.958199649,0.043703692,-0.000262013,0.039076021,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
124,4.292132147,0.045338633,5.248158828,0.054610701,0.468025423,0.046971116,4.197020619,0.038885048,5.001938455,0.045655033,0.977349275,0.044355567,3.678265612,0.030789544,5.058622458,0.041532288,-1.843161771,0.063329399,3.960474376,0.032028936,4.950820639,0.038466406,-0.000910676,0.038720495,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
126,4.286850014,0.042492723,5.244252538,0.051782905,0.457239916,0.04623016,4.206725871,0.039485004,5.018971561,0.0459285,0.957743112,0.046097936,3.679807803,0.031322248,5.060155535,0.041653999,-1.841583125,0.063473395,3.956295084,0.032892622,4.954867327,0.040813626,-0.037993888,0.036494976,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
128,4.291352694,0.042241372,5.246413034,0.051307672,0.471111332,0.043600797,4.189640717,0.038770613,5.002918804,0.044814106,0.936528369,0.043829541,3.677954852,0.032226477,5.05995151,0.044683555,-1.850031781,0.063206891,3.94467301,0.033386131,4.938959067,0.043150716,-0.032471219,0.032342652,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
130,4.276486516,0.042890766,5.233646654,0.052602658,0.447845964,0.042381178,4.196151967,0.040278533,5.00873825,0.047260783,0.945806834,0.042232324,3.676224448,0.033286641,5.057497289,0.044110653,-1.848866918,0.061252112,3.942550945,0.033469997,4.942013605,0.040074974,-0.055299698,0.030384041,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
132,4.27241544,0.046253925,5.226543295,0.057170051,0.455904023,0.043614124,4.204622039,0.037977196,5.016519572,0.043593653,0.957031909,0.040807046,3.677256456,0.032922075,5.061273654,0.042973107,-1.858812337,0.061064295,3.969422587,0.03089193,4.965372076,0.038061522,-0.014375367,0.027924407,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
134,4.283594412,0.044092262,5.241334129,0.05371142,0.452635542,0.044011346,4.204665455,0.040453966,5.020152744,0.046481712,0.942716298,0.039612229,3.681328726,0.029902396,5.065688862,0.041060465,-1.856111817,0.062356049,3.95732506,0.032921997,4.944123955,0.040644248,0.010129476,0.023589747,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
136,4.271184366,0.043956216,5.229062428,0.052566593,0.439672122,0.046571864,4.207911716,0.039561699,5.025802436,0.045740647,0.936348834,0.039273422,3.674092654,0.031212521,5.057041653,0.043635595,-1.857703342,0.062423522,3.943368758,0.031482378,4.932638527,0.038346984,-0.013710318,0.030211978,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
138,4.27202666,0.043525434,5.227818072,0.053115922,0.448861012,0.045592935,4.208592001,0.038699284,5.026175205,0.045020878,0.938259186,0.043440531,3.661790372,0.032035671,5.038865255,0.0447405,-1.846509157,0.061741952,3.944882471,0.035957085,4.926726917,0.044798547,0.017504687,0.025905325,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
140,4.27290094,0.042845414,5.229044871,0.052120821,0.448325215,0.046589682,4.215206242,0.038697847,5.032389149,0.044153695,0.946474612,0.044751891,3.659080584,0.030508912,5.035881886,0.0419453,-1.848124624,0.061114542,3.937059413,0.032911653,4.915310686,0.04229064,0.024054324,0.029193136,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
142,4.268858738,0.044027216,5.228423048,0.052364073,0.4306015,0.050458096,4.208430715,0.041441257,5.023212234,0.047682891,0.949304642,0.043135935,3.666545082,0.031381262,5.047971237,0.040971808,-1.85915954,0.058697617,3.95276986,0.033422098,4.94062559,0.042905,0.001346939,0.035802953,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
144,4.266959469,0.047454025,5.22342297,0.055499065,0.441105468,0.052733496,4.221929902,0.040492924,5.037996708,0.047674827,0.957662678,0.041012519,3.675944995,0.032952643,5.061536336,0.042927065,-1.866420372,0.059753853,3.942947536,0.033323507,4.932850724,0.043238328,-0.016665213,0.03431143,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
146,4.259272699,0.04731532,5.219622425,0.054969245,0.417873795,0.050124958,4.217129551,0.039650551,5.031718321,0.047504874,0.958774473,0.045772626,3.669440206,0.033566756,5.050518248,0.044293658,-1.854871962,0.058292671,3.923056483,0.034888564,4.913207342,0.043413083,-0.037546956,0.034553468,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
148,4.240570568,0.044413288,5.197925081,0.051306873,0.411152516,0.048381519,4.222640919,0.03831806,5.039445812,0.045840959,0.955421349,0.045542231,3.683901912,0.033930708,5.069270089,0.044195169,-1.857570795,0.058715487,3.923531679,0.034656243,4.919693286,0.04274603,-0.061114748,0.031839873,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
150,4.229830205,0.044448535,5.182686124,0.05229342,0.418406532,0.050122647,4.203799306,0.037064191,5.019295811,0.045063215,0.941813285,0.045197327,3.669242282,0.029393698,5.050879941,0.040189429,-1.857308356,0.058408115,3.925904448,0.033104128,4.917745745,0.040429214,-0.041460742,0.028014866,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
152,4.249084857,0.043346375,5.207006555,0.050565278,0.417398066,0.049664993,4.182133898,0.039268912,4.9936809,0.047466176,0.935945888,0.0417141,3.67575389,0.032744868,5.063810014,0.044184808,-1.876470604,0.057339284,3.938378043,0.034135902,4.930001262,0.04183973,-0.028114835,0.025987192,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
154,4.253292458,0.043412431,5.211460671,0.049732714,0.420619608,0.047862982,4.177236155,0.039706436,4.987501192,0.047660935,0.936176009,0.040176108,3.675748239,0.034252244,5.064815567,0.047367136,-1.880521073,0.059933932,3.944629688,0.035898852,4.932810182,0.044072415,-0.008092288,0.027866689,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
156,4.254874253,0.043703112,5.214685723,0.051117728,0.415628374,0.048383078,4.188126375,0.039540278,5.00258231,0.046171011,0.930302634,0.042407774,3.681941937,0.031322919,5.070993084,0.04360957,-1.874262648,0.059860291,3.946789232,0.040099198,4.938091567,0.047099183,-0.01842011,0.029416158,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
158,4.260017385,0.044430234,5.22367008,0.050568454,0.405406605,0.05134392,4.19215164,0.042269176,5.00211819,0.048514155,0.952285437,0.047961595,3.690645656,0.032705941,5.076405526,0.044656835,-1.852393825,0.061636955,3.946666614,0.039272033,4.946426277,0.04733144,-0.052372034,0.030565181,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
160,4.266084341,0.044584943,5.232342428,0.050673774,0.401051991,0.047575925,4.198275936,0.041044777,5.013376757,0.047625531,0.937872652,0.04394834,3.68252554,0.034183039,5.065976408,0.046732944,-1.851277933,0.060284518,3.964445599,0.038161866,4.962721214,0.046471968,-0.028656862,0.029274825,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
162,4.271747078,0.045317923,5.244652504,0.050252813,0.380125374,0.046885348,4.207323961,0.038749652,5.024464979,0.045640711,0.93875989,0.042160831,3.673856327,0.031352692,5.057838766,0.043101886,-1.862073433,0.061785623,3.97345615,0.034660654,4.975031492,0.044977773,-0.032845219,0.030534195,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
164,4.287953395,0.043832098,5.26535936,0.049316333,0.378329533,0.051363067,4.205632161,0.040606905,5.022001464,0.047834879,0.940154948,0.041054204,3.683329821,0.031322286,5.068342393,0.042511345,-1.856720465,0.062659001,3.960356775,0.034830388,4.966713782,0.047143144,-0.065071253,0.033556697,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
166,4.286865704,0.044679592,5.263852745,0.05073315,0.378917538,0.050606683,4.184763876,0.036432969,4.997904574,0.042220593,0.932201085,0.042165689,3.686286045,0.029591505,5.075361218,0.039743561,-1.870014648,0.066216991,3.958590045,0.033523868,4.968671254,0.045475175,-0.08173479,0.035811067,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
168,4.295804772,0.047687936,5.284601313,0.055075629,0.340618606,0.045178397,4.191278524,0.035783278,5.010608978,0.041035455,0.913956709,0.042495389,3.679198424,0.031211,5.069243257,0.040907933,-1.880980908,0.06593973,3.96761614,0.034579019,4.970005033,0.045312285,-0.041939435,0.036877915,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
170,4.305164801,0.046589131,5.297722409,0.054392762,0.334934372,0.042112858,4.191912317,0.038628647,5.01144415,0.044284791,0.913784983,0.040233114,3.676764282,0.033671455,5.066109627,0.044107684,-1.880617096,0.064123751,3.975057703,0.036335662,4.975609615,0.045765897,-0.027149942,0.03796946,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
172,4.281659066,0.047774667,5.274160857,0.057381365,0.311651901,0.041655988,4.197799863,0.037665768,5.018020398,0.042844589,0.916917726,0.043587687,3.689936381,0.033156225,5.084525457,0.043658441,-1.888419924,0.060754202,3.960816825,0.035184573,4.951392605,0.043488643,-0.001486294,0.040408082,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
174,4.274564572,0.04708795,5.271956108,0.055892753,0.284998425,0.041998644,4.196237603,0.038272252,5.023979798,0.043532794,0.885268824,0.042791307,3.678271647,0.032533028,5.070411274,0.043167388,-1.890286862,0.0614593,3.948054688,0.038925383,4.942932347,0.04753486,-0.031455948,0.037876435,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
176,4.300485724,0.046921374,5.290465633,0.055581309,0.340566089,0.043324937,4.1938367,0.038447701,5.023536954,0.043499274,0.875035687,0.042374991,3.679988809,0.029817216,5.075980019,0.041521013,-1.903976031,0.065664262,3.936636116,0.039629867,4.933263512,0.0492172,-0.049873467,0.031962648,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
178,4.305483306,0.048397702,5.290502577,0.05655153,0.365406222,0.046079667,4.186969713,0.041410401,5.012359106,0.048142645,0.885412141,0.043797375,3.683645928,0.032146633,5.077813117,0.044731016,-1.893022827,0.066223931,3.923379508,0.037800952,4.916848814,0.04857049,-0.050497714,0.031576368,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
180,4.313045472,0.047784166,5.300791185,0.055764795,0.362062619,0.043903823,4.183016572,0.03680943,5.008277678,0.04363912,0.881972148,0.042730329,3.684239013,0.031689593,5.075579858,0.042618365,-1.881124368,0.066686093,3.9500736,0.03566749,4.945774085,0.04547701,-0.032728344,0.032643491,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
182,4.297920569,0.045129155,5.280590078,0.054517401,0.367242534,0.040781421,4.180833631,0.036499285,5.003772565,0.042781943,0.889077896,0.042309555,3.677669647,0.031602055,5.065617197,0.043131308,-1.874120553,0.068016601,3.925772042,0.039237065,4.92047709,0.048700208,-0.053048151,0.03467331,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
184,4.301253419,0.042579078,5.292465992,0.052507683,0.336403126,0.042773988,4.191185058,0.039639751,5.015359571,0.045949555,0.894487005,0.041107905,3.68822991,0.034171439,5.081262304,0.045694203,-1.883899667,0.064777731,3.937607055,0.037712206,4.922347182,0.044415411,-0.001353457,0.037311466,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
186,4.276762864,0.044103791,5.265737623,0.054646865,0.320863829,0.043071015,4.196064834,0.040156053,5.026242619,0.04601957,0.875353696,0.043641274,3.697867935,0.032826723,5.09463039,0.04454534,-1.889181884,0.062681483,3.928022188,0.03943964,4.913146452,0.045611902,-0.012474867,0.038226047,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
188,4.280817277,0.044768309,5.270058763,0.054391483,0.323851334,0.044911343,4.200126758,0.042891509,5.030336576,0.049477164,0.879287486,0.042939291,3.691659654,0.032333756,5.090429346,0.044522834,-1.903419111,0.063758469,3.908804682,0.038371811,4.892033328,0.044578274,-0.024109902,0.038251578,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
190,4.295112946,0.04504694,5.290848896,0.053385494,0.312169147,0.041491577,4.22169237,0.040418349,5.060433804,0.047365458,0.866726637,0.041728444,3.688933015,0.029638807,5.085923589,0.040996055,-1.89902928,0.060845423,3.934776168,0.039340257,4.92514446,0.047505389,-0.026697,0.035247027,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
192,4.299730521,0.045127905,5.29306936,0.052805388,0.326375165,0.040788185,4.213896292,0.041333797,5.048929476,0.048934374,0.873763558,0.040408477,3.680922502,0.027516437,5.07744377,0.039256032,-1.905162569,0.061317717,3.937701896,0.034906597,4.930175468,0.042596953,-0.032192392,0.037893875,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
194,4.30014858,0.044397258,5.293205173,0.050972522,0.327922207,0.045690669,4.21727946,0.039045365,5.054210438,0.047003592,0.86955555,0.039762562,3.681971472,0.028791195,5.083199448,0.040619481,-1.922940429,0.063568057,3.929617817,0.034172458,4.921545149,0.042570189,-0.038091513,0.035305301,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
196,4.31816125,0.045853004,5.316203964,0.052677883,0.325990393,0.046974119,4.212296852,0.038521224,5.043975616,0.046347467,0.885581795,0.040085822,3.678327564,0.029715518,5.076865347,0.039997183,-1.915823567,0.062327311,3.925935646,0.033500886,4.922179152,0.043440718,-0.05903838,0.037196602,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
198,4.308542521,0.046891709,5.307829603,0.053725808,0.311394191,0.04447756,4.206218168,0.037755606,5.038465226,0.045417702,0.877229938,0.038366643,3.693123353,0.03087522,5.091267873,0.041014325,-1.899454728,0.061389423,3.935316505,0.034319964,4.931082878,0.045168146,-0.047748986,0.035413613,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
200,4.317014402,0.046232828,5.320175652,0.05301905,0.304369401,0.044627496,4.204302173,0.038386179,5.037447422,0.045663643,0.871721179,0.039085946,3.695201502,0.031563972,5.095224536,0.042690892,-1.904890635,0.063871617,3.952559005,0.032892068,4.946996909,0.043915824,-0.025192614,0.033500455,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
202,4.323719106,0.047261077,5.326711464,0.054287593,0.311749671,0.045204772,4.208260444,0.036574468,5.038882956,0.04398163,0.885770399,0.039497341,3.687376103,0.032207527,5.088297238,0.043530146,-1.916308439,0.067379731,3.950701,0.03594806,4.945807116,0.046184067,-0.029723467,0.033347304,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
204,4.331679404,0.049582063,5.334264101,0.057138441,0.321340617,0.043629652,4.215825543,0.03692645,5.047726038,0.043944403,0.888223561,0.039718655,3.693468107,0.029681713,5.100947159,0.042021643,-1.936448099,0.067691407,3.947236554,0.036784879,4.944463304,0.046455635,-0.041670447,0.030674057,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
206,4.32533261,0.049459392,5.329916689,0.055853106,0.306996295,0.047349235,4.213747601,0.035919171,5.045181007,0.042471188,0.88801398,0.039686437,3.694879819,0.031058771,5.102650911,0.044527278,-1.936204548,0.066222613,3.943536474,0.038528498,4.942673373,0.047750916,-0.053011122,0.031944689,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
208,4.33024133,0.052787777,5.339131447,0.058985082,0.294680863,0.051346289,4.209987144,0.038897533,5.038467023,0.045732791,0.896067627,0.038976628,3.697283523,0.033631583,5.103883041,0.047659283,-1.929114549,0.064638605,3.954754535,0.037607082,4.958829872,0.046668054,-0.061546813,0.03332551,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
210,4.31611669,0.052067924,5.32301213,0.058747886,0.28853493,0.05177036,4.206125657,0.040099316,5.033452518,0.046114624,0.896818217,0.042148607,3.707939155,0.030953618,5.119723449,0.043770198,-1.939198023,0.066574275,3.935577807,0.03691741,4.941252197,0.048321937,-0.087119754,0.036651338,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
212,4.319433246,0.053061112,5.329057931,0.060450943,0.280934507,0.049603148,4.199773763,0.039243596,5.029143296,0.046158762,0.882295633,0.042371959,3.703911301,0.030400351,5.110214648,0.042868674,-1.921302086,0.065917403,3.943708638,0.041847902,4.946435826,0.053800118,-0.067200113,0.03554227,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
214,4.305676601,0.048141633,5.314184959,0.056195561,0.271643173,0.042283204,4.207497627,0.040286291,5.03886774,0.047735124,0.882017174,0.038786231,3.678062969,0.028279257,5.078114303,0.040402011,-1.922142369,0.064438325,3.936593433,0.040544674,4.945661506,0.052310468,-0.099678857,0.034416458,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
216,4.320271345,0.044961334,5.326898267,0.053575455,0.293763654,0.040421482,4.198800444,0.037637896,5.036152492,0.044818469,0.849392252,0.037276356,3.67794003,0.028474208,5.074381897,0.041010425,-1.90782744,0.065264949,3.943819965,0.041022048,4.945833844,0.053173195,-0.064235549,0.033821911,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
218,4.318438307,0.044714219,5.32703987,0.054136594,0.284032053,0.042829675,4.186072875,0.035933467,5.025889835,0.042891233,0.826805035,0.039283972,3.695087752,0.030121195,5.095635805,0.042788152,-1.907104458,0.069307104,3.946707434,0.038859444,4.946436861,0.050070298,-0.052210276,0.035620368,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
220,4.318780983,0.045388726,5.333045759,0.054603255,0.261721883,0.03986801,4.181816584,0.036380797,5.020549065,0.043924149,0.826886658,0.038940761,3.693893198,0.029011187,5.088355389,0.039343337,-1.883955565,0.066184295,3.955602728,0.04071086,4.959430048,0.052262819,-0.059706553,0.036483758,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
222,4.3153231,0.046353839,5.329497512,0.054935872,0.258625452,0.036082869,4.167543361,0.03666898,5.003806448,0.044401574,0.822491015,0.040922835,3.694344265,0.028859842,5.089189585,0.040445485,-1.885037019,0.06627202,3.956620483,0.041761832,4.952673871,0.052776079,-0.02759307,0.031133868,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
224,4.322360024,0.046320042,5.341263484,0.053658653,0.246746185,0.040386429,4.184816824,0.035695494,5.024470021,0.04288343,0.826204033,0.043587325,3.701420245,0.027883514,5.102633742,0.038219026,-1.903433742,0.064695773,3.952911947,0.038494749,4.956137653,0.049314295,-0.059990877,0.027166577,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
226,4.323442002,0.04535103,5.345578779,0.052802893,0.234894894,0.037332975,4.181206105,0.033016511,5.017539688,0.04031934,0.835871776,0.045158697,3.705079154,0.028785675,5.110083871,0.038901503,-1.914939713,0.06378913,3.954601906,0.040479263,4.957024364,0.052069186,-0.055087927,0.02531402,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
228,4.319840674,0.043732541,5.336845377,0.050552239,0.251821862,0.038477078,4.181100722,0.035020874,5.015591507,0.041403864,0.843137581,0.043694748,3.711916389,0.030266448,5.117250973,0.038857462,-1.909421948,0.061956912,3.948797784,0.04329699,4.946776487,0.054168035,-0.043117027,0.033022378,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
230,4.328876648,0.042801572,5.345381847,0.050228194,0.262855853,0.040476781,4.189818466,0.038058227,5.027907147,0.04467941,0.837463743,0.04584695,3.706669094,0.031253157,5.110943465,0.040474458,-1.91042839,0.06369949,3.967005808,0.043209541,4.963931983,0.054277527,-0.020698894,0.035218438,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
232,4.341679077,0.045711278,5.357245941,0.053372318,0.27941162,0.043207268,4.21373197,0.037351916,5.051977633,0.044287629,0.860749319,0.044148124,3.698536093,0.029670698,5.104695247,0.039047287,-1.926100521,0.064935851,3.984851615,0.042690584,4.986958303,0.053741675,-0.023575133,0.035588141,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
234,4.357046623,0.045509041,5.366203034,0.051848881,0.320420976,0.043893312,4.225468887,0.039455164,5.06497724,0.045282096,0.867435473,0.048062987,3.702132893,0.029328114,5.107558625,0.037227834,-1.919570034,0.063196957,3.966071213,0.04260947,4.960607434,0.054648435,-0.012073669,0.034462349,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
236,4.35276996,0.04304744,5.364020369,0.048606351,0.307768327,0.045090077,4.211090178,0.038256758,5.056714042,0.045031609,0.828594725,0.045731836,3.702599244,0.027867453,5.104124201,0.036638959,-1.903500584,0.064033165,3.94957581,0.03929055,4.943779779,0.050677686,-0.027240067,0.034858368,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
238,4.348349842,0.043720039,5.35764579,0.049473505,0.311166052,0.048019452,4.19915248,0.038780682,5.048234364,0.045432924,0.802824943,0.042293793,3.693000644,0.027474955,5.089222963,0.037313572,-1.891888634,0.064284848,3.940882496,0.036146922,4.941068759,0.046601052,-0.059862555,0.037499278,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
240,4.345164669,0.046080931,5.356118689,0.052447851,0.301348589,0.046479877,4.192083475,0.040035257,5.036089282,0.047349616,0.816060249,0.041156324,3.703698369,0.028977984,5.10176423,0.038729537,-1.888565073,0.063528245,3.962284572,0.03888336,4.957117508,0.047738416,-0.017047173,0.035532152,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
242,4.325021275,0.043661994,5.337894903,0.050555881,0.273526764,0.044158851,4.200890804,0.038576388,5.048553944,0.045503169,0.810238246,0.040799665,3.705163557,0.031156512,5.104658523,0.041097242,-1.892816307,0.064188643,3.937134355,0.035413168,4.931471788,0.042662349,-0.040215378,0.035399915,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
244,4.330867128,0.043899414,5.341556898,0.050458907,0.288108049,0.046913318,4.196654945,0.041687457,5.03767437,0.048595986,0.832577244,0.041846812,3.69984831,0.033008878,5.101089261,0.044132655,-1.905115493,0.063361376,3.934859972,0.037014631,4.931225919,0.044943641,-0.050603814,0.036497089,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
246,4.324273306,0.045756925,5.335569824,0.052202406,0.279087236,0.050063435,4.187380382,0.04214633,5.024376628,0.049611064,0.839395395,0.042212945,3.689707542,0.031224743,5.091129485,0.040417516,-1.915980229,0.061976524,3.932055598,0.033683551,4.926175337,0.042825757,-0.044423359,0.038222308,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
248,4.333660741,0.046628185,5.345116281,0.052973135,0.28783858,0.054119671,4.19719694,0.043511253,5.037530164,0.050793865,0.835864044,0.041405255,3.686464625,0.029925854,5.087533637,0.039861975,-1.917811425,0.06169118,3.937896949,0.035229193,4.939465722,0.045346885,-0.068378145,0.03366901,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
250,4.339864462,0.048151739,5.353282052,0.054866655,0.286194102,0.052710657,4.216727895,0.043919573,5.057610233,0.050818861,0.853198544,0.042568592,3.695234261,0.032640352,5.102532976,0.04370497,-1.933960599,0.063872957,3.947181941,0.037602373,4.94223126,0.049425237,-0.033015337,0.033254139,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
252,4.336923568,0.047070166,5.354601415,0.054362135,0.266212182,0.050329271,4.219691507,0.039338167,5.055628179,0.045128127,0.87594482,0.046288859,3.696939624,0.033969616,5.106099171,0.046275668,-1.939698563,0.064546972,3.945843118,0.041042993,4.939901214,0.05273612,-0.030389265,0.027371055,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
254,4.345831269,0.047516055,5.364430041,0.054195003,0.271436179,0.048111341,4.207848744,0.039806422,5.046952975,0.045432303,0.851431819,0.046237106,3.690253021,0.02913322,5.097201357,0.039850055,-1.937540324,0.0628737,3.94785917,0.04266286,4.946170658,0.054736009,-0.045386781,0.029393234,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
256,4.344442295,0.049171876,5.364258417,0.05658245,0.265177807,0.044952096,4.220506608,0.038970322,5.062171518,0.045005386,0.853846969,0.042909581,3.689153545,0.028937512,5.095879152,0.03937357,-1.937748887,0.064605629,3.949343656,0.044636287,4.946000392,0.057317327,-0.037283285,0.029528342,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
258,4.349306946,0.047407182,5.371295186,0.055425087,0.261353987,0.040045585,4.205574993,0.037339547,5.050405644,0.043747256,0.826252389,0.041481484,3.681531057,0.028976799,5.086108693,0.037610504,-1.936779488,0.062837392,3.946132641,0.039317814,4.942224019,0.049606131,-0.038232872,0.029026348,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
260,4.358307777,0.047884036,5.380360902,0.056529937,0.270095275,0.041170538,4.196265505,0.040946853,5.041617079,0.047852014,0.814859208,0.042487469,3.697435547,0.031461871,5.105404202,0.041186941,-1.934439072,0.0618547,3.941024015,0.040328521,4.933959337,0.051746711,-0.030717275,0.032862759,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
262,4.35800593,0.046115486,5.37605849,0.05459801,0.285795693,0.045445439,4.204832649,0.039559989,5.055476779,0.046860263,0.80225613,0.040956545,3.71687138,0.033727148,5.127002402,0.043649895,-1.923652706,0.060749922,3.95564019,0.037901128,4.952601947,0.049634576,-0.032206834,0.033521214,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
264,4.355785174,0.045355768,5.378104471,0.053777887,0.266507985,0.048465031,4.205881771,0.040337909,5.057418565,0.047596292,0.799734593,0.037004673,3.715932555,0.035427319,5.1249313,0.045914651,-1.920062424,0.061088084,3.948780724,0.037078205,4.939399479,0.049402739,-0.013694296,0.037128515,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
266,4.352467211,0.045877858,5.373009542,0.054109547,0.27029789,0.047522293,4.205861928,0.041266014,5.054535696,0.04894028,0.811166854,0.039553484,3.712829359,0.033716741,5.122238208,0.043968175,-1.924806035,0.061037663,3.939118222,0.036989762,4.927262146,0.049388554,-0.013457474,0.037543772,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
268,4.364666041,0.046967643,5.39065093,0.054093442,0.260726486,0.047931898,4.199291442,0.042288038,5.044783315,0.049919619,0.817323949,0.040661835,3.704222178,0.031939066,5.109905768,0.041059246,-1.91851218,0.062171209,3.951478207,0.038364067,4.942476046,0.050206818,-0.012513151,0.035497402,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
270,4.379341356,0.04812449,5.407166486,0.055278171,0.268040837,0.050161451,4.202957007,0.043296483,5.042931047,0.051154577,0.843060845,0.041095311,3.700578952,0.030347789,5.107113704,0.039645019,-1.925560056,0.061721993,3.975392469,0.037491299,4.967462551,0.048596565,0.00711214,0.030613378,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
272,4.383934069,0.046537505,5.414854655,0.053555386,0.260251726,0.046401819,4.214836298,0.041827202,5.060736333,0.049956277,0.831236157,0.039120427,3.700542721,0.028150064,5.11326165,0.03804146,-1.950332995,0.063219662,3.98361867,0.036150629,4.990406014,0.046216093,-0.043530709,0.032558707,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
274,4.380331985,0.048071167,5.412701538,0.056144213,0.250853774,0.048263854,4.230470625,0.044466469,5.079749356,0.05174023,0.8333557,0.039329021,3.691928078,0.029422355,5.101431902,0.040999157,-1.946087216,0.06614074,3.978278259,0.037153784,4.972203523,0.044464875,0.0025772,0.033442604,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
276,4.374112917,0.046252555,5.409328563,0.054151083,0.233250332,0.049124002,4.216807832,0.044146753,5.062872164,0.0508843,0.832550507,0.039335595,3.700858575,0.030596454,5.111992003,0.041682758,-1.943675137,0.063870774,3.976605677,0.036033521,4.97744808,0.045245049,-0.026763936,0.029911775,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
278,4.374246223,0.044944917,5.40322815,0.052337719,0.258318516,0.048830214,4.224189106,0.039392262,5.071949668,0.045470667,0.83314686,0.040450343,3.709519382,0.030738404,5.12566892,0.04285813,-1.955078768,0.065135528,3.975353807,0.032140761,4.974515643,0.040326927,-0.021293538,0.034497505,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
280,4.382559385,0.045655079,5.412940236,0.052776569,0.261035984,0.048935459,4.214576537,0.036704718,5.062153484,0.042582882,0.82426875,0.041956948,3.68698547,0.033589506,5.097467826,0.045703452,-1.954943956,0.063390751,3.969609284,0.03129558,4.970143182,0.039596194,-0.032526307,0.030288979,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
282,4.38892827,0.046303372,5.419871755,0.053481798,0.26515433,0.049322226,4.226858583,0.038136252,5.074999495,0.044097095,0.834294937,0.043028986,3.691672799,0.032032032,5.098099081,0.044458579,-1.93403233,0.065009974,3.976958631,0.03307482,4.981228059,0.040836012,-0.040119081,0.030640914,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
284,4.389308641,0.045341839,5.426813543,0.052582708,0.239289036,0.049438834,4.209524697,0.036159102,5.057001609,0.041100342,0.819617047,0.041913815,3.716595514,0.03193832,5.130771406,0.045146909,-1.940108056,0.066439826,3.988195058,0.034035388,4.995700134,0.041826878,-0.041825245,0.029187163,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
286,4.3875476,0.044801517,5.431933171,0.052022927,0.210005314,0.049032861,4.208029771,0.036380115,5.058187008,0.042192261,0.807400821,0.042349303,3.719302467,0.031821602,5.133444056,0.0450827,-1.937263888,0.06514102,3.992445248,0.030045368,4.992217294,0.037165576,-0.006642933,0.029206104,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
288,4.383092559,0.0428683,5.428022525,0.049920976,0.203372697,0.049989025,4.190855825,0.03702268,5.041847311,0.043108077,0.78688988,0.045071577,3.708235033,0.033480814,5.112415393,0.045214437,-1.908486405,0.059858224,3.993317529,0.034860738,4.997612717,0.043649587,-0.023863226,0.030073119,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
290,4.382450851,0.043294535,5.429744446,0.050520524,0.19327647,0.054647001,4.206767471,0.037393236,5.058373654,0.044194331,0.800342742,0.046730918,3.700032794,0.032064302,5.102717129,0.043141809,-1.91070455,0.060330457,3.990020288,0.034957119,4.994506469,0.044245111,-0.027924436,0.029527353,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
292,4.380441837,0.046045521,5.429096886,0.053881563,0.185821642,0.055523453,4.203997373,0.04054693,5.05548009,0.047797971,0.798066504,0.045410466,3.712076337,0.030651335,5.118533082,0.040485003,-1.91375064,0.059321883,3.980519852,0.034321706,4.978106214,0.044807169,-0.009825599,0.031536376,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
294,4.382310281,0.051045556,5.430252163,0.057589699,0.190542754,0.061486136,4.215105646,0.04198059,5.066329144,0.049146865,0.810211655,0.042175578,3.709687411,0.031675821,5.116476255,0.04158087,-1.917467967,0.062094952,3.979795583,0.035208817,4.975642751,0.044996077,-0.003593087,0.029894178,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
296,4.388135947,0.049158107,5.435732228,0.056280583,0.197750822,0.061526383,4.206151641,0.042043496,5.059014075,0.04813667,0.794701904,0.042788973,3.701138156,0.031907862,5.106969116,0.042912522,-1.922185685,0.064511105,3.984932884,0.034053428,4.985828889,0.044899119,-0.018651137,0.030662975,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
298,4.377640877,0.046980566,5.428950625,0.054650899,0.172401884,0.056385099,4.211660815,0.040857705,5.06862326,0.046733262,0.783811036,0.040745908,3.696648835,0.032566923,5.105211198,0.044299696,-1.937600615,0.067092008,3.994166612,0.036815231,4.997550675,0.047144169,-0.019369639,0.03085679,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
300,4.369524291,0.045578537,5.418779311,0.052002362,0.172504214,0.056405006,4.202863485,0.036857824,5.056736285,0.04270769,0.787372288,0.041647993,3.697374247,0.032109776,5.111352639,0.043481258,-1.958539319,0.06640534,4.001074129,0.037010271,5.013649086,0.048224713,-0.049225697,0.032937489,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
302,4.372483988,0.04438324,5.418709973,0.049665293,0.187580046,0.054362617,4.196635265,0.036617198,5.052249754,0.043313417,0.774177311,0.040765963,3.684840052,0.030274987,5.092818297,0.040614953,-1.947072925,0.064784304,3.994908592,0.037502169,5.008686839,0.047980434,-0.060204394,0.035106583,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
304,4.35781711,0.043664305,5.404831315,0.049238879,0.169760288,0.04942893,4.196452431,0.040739904,5.049021607,0.04801899,0.786175729,0.041543886,3.69110745,0.028476412,5.096365554,0.038279455,-1.929924969,0.064640179,3.991951367,0.038793868,4.99776884,0.047265705,-0.031318528,0.039373259,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
306,4.352958337,0.043766523,5.40225709,0.048604292,0.155763327,0.050920513,4.20078633,0.04172447,5.053765527,0.047460023,0.78886954,0.046391518,3.712686009,0.029311595,5.122967918,0.039197014,-1.928441626,0.066216039,3.980907975,0.038194658,4.985536822,0.046581348,-0.037607411,0.038257298,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
308,4.354574381,0.046953777,5.408183277,0.050625558,0.140138798,0.055639495,4.195848933,0.037946106,5.044156424,0.043612996,0.802618965,0.046596641,3.710722042,0.029764776,5.123736359,0.039336679,-1.941335227,0.06650758,3.970352459,0.039631959,4.974156499,0.0490579,-0.0448637,0.039831433,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
310,4.358263887,0.049199,5.41327856,0.053278538,0.138205195,0.058097625,4.205187081,0.03735921,5.051100163,0.043579948,0.821534753,0.040683828,3.706194412,0.030597771,5.119205328,0.041280924,-1.945849252,0.064484792,3.974664186,0.035367636,4.97919367,0.044436306,-0.04345375,0.041552834,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
312,4.358153241,0.048114791,5.413929735,0.051644911,0.135047265,0.059680397,4.203428388,0.038029299,5.050099065,0.043048565,0.816745682,0.043516856,3.700398511,0.029040835,5.111875583,0.039413687,-1.945509775,0.066397038,3.975795304,0.036051788,4.991821526,0.045729237,-0.088309583,0.040432124,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
314,4.35634966,0.047414982,5.411715426,0.052526004,0.134886595,0.056182517,4.207997189,0.037792633,5.055849578,0.042252818,0.816587635,0.042673871,3.702971193,0.03053534,5.111367252,0.041284227,-1.930613043,0.06619314,3.980310793,0.036185334,4.987991421,0.046487903,-0.05041172,0.041458041,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
316,4.351946325,0.047169147,5.405353437,0.052849735,0.138317874,0.053145504,4.21112893,0.035744776,5.061412406,0.039934693,0.809995023,0.042182493,3.707155259,0.03113817,5.117743988,0.041766871,-1.935199658,0.063855665,3.994659802,0.038494345,4.997518139,0.050265293,-0.016773549,0.035462848,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
318,4.357330295,0.045130552,5.408323031,0.05031501,0.153359351,0.049970613,4.202257305,0.038975038,5.055464802,0.044085309,0.789427315,0.04228731,3.704536582,0.033491473,5.113819506,0.044890675,-1.932595113,0.064861567,3.995065232,0.039364371,4.993745614,0.05017625,0.000343703,0.034695477,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
320,4.361980957,0.045290983,5.407012438,0.05123945,0.181855035,0.047954752,4.210235111,0.037830245,5.064360323,0.043528017,0.793734265,0.04105135,3.712066099,0.030000359,5.12601293,0.041440547,-1.943721225,0.068197653,3.993907013,0.036658024,4.991782713,0.046379409,0.00240421,0.036700491,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
322,4.369253792,0.043816689,5.416675793,0.049590662,0.179565788,0.047874829,4.201833865,0.038344834,5.053883063,0.043881886,0.793637075,0.042742991,3.712867959,0.030155293,5.129447915,0.04045015,-1.953451865,0.067728297,3.981048697,0.036150613,4.975401502,0.04730804,0.003637476,0.034753005,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
324,4.368380694,0.043692663,5.416665638,0.048310976,0.175240914,0.053153489,4.224490237,0.038290869,5.081457003,0.0444886,0.796623172,0.041923387,3.708120965,0.029968795,5.122550591,0.041781738,-1.949597535,0.067311309,3.989664611,0.035681262,4.978999721,0.045906778,0.032324169,0.034447154,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
326,4.373792009,0.042612623,5.42426183,0.048146443,0.171912725,0.050374496,4.223054257,0.036367409,5.081033895,0.043030428,0.791135707,0.040829506,3.69907854,0.030762253,5.111197999,0.041863338,-1.949399294,0.064057338,3.981400047,0.040062348,4.976426649,0.050682936,0.001293639,0.029872823,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
328,4.374543406,0.04384409,5.428038891,0.049688359,0.160561465,0.050459678,4.223723697,0.041134246,5.08240623,0.047904904,0.788993565,0.040915252,3.710548689,0.031812911,5.126391955,0.042056986,-1.952824374,0.064864817,3.988407393,0.038502267,4.994861019,0.047987986,-0.03740711,0.029290158,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
330,4.379713465,0.045445921,5.431739421,0.052681344,0.171609644,0.047936118,4.204834147,0.042615692,5.062267304,0.048598782,0.775101518,0.041889613,3.701829145,0.031796961,5.115162464,0.041803547,-1.951504129,0.064161491,3.999028532,0.038679901,5.006747558,0.048218593,-0.031847573,0.03237729,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
332,4.372364896,0.044091253,5.425902372,0.051144988,0.158214994,0.049770719,4.210935633,0.041175014,5.072116751,0.047449922,0.766211162,0.040250663,3.706332202,0.033655291,5.119240992,0.044067368,-1.945302958,0.063071728,4.001361044,0.035599101,5.005127006,0.045877664,-0.013702801,0.029742049,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
334,4.373564553,0.041470103,5.424549705,0.047517639,0.169623945,0.054288608,4.212503531,0.040818084,5.074045539,0.047007366,0.766335498,0.038683988,3.714692976,0.032079944,5.133396793,0.042886621,-1.960122291,0.06434486,4.018765756,0.034525153,5.023931574,0.04556687,-0.00189752,0.029221314,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
336,4.379941772,0.04408267,5.431269791,0.050122067,0.174629696,0.06002878,4.206313398,0.041038532,5.066353446,0.047139794,0.766153207,0.041130043,3.702476579,0.031957109,5.118095724,0.043331053,-1.960000002,0.0622825,4.005885049,0.036544164,5.014038586,0.048937034,-0.026729097,0.027129947,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
338,4.383621322,0.042602388,5.433779686,0.048037059,0.182987865,0.062835569,4.235607835,0.040139401,5.095698637,0.045413217,0.795244626,0.042104041,3.703108538,0.032243236,5.120301541,0.04501437,-1.965663472,0.061645764,4.023594127,0.037118262,5.031484675,0.049351246,-0.007968066,0.035179411,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
340,4.384171342,0.042389644,5.432670855,0.047483757,0.190173288,0.060792664,4.2187582,0.039078968,5.080843135,0.044476802,0.77041846,0.04177745,3.705968786,0.032116767,5.123893657,0.044091546,-1.965730698,0.062876748,4.038859164,0.038014504,5.04179508,0.049690309,0.027115502,0.03295557,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
342,4.382408351,0.04090694,5.431143047,0.045901368,0.187469569,0.057075404,4.236390865,0.041940666,5.099765976,0.047802073,0.782890422,0.042109047,3.706055337,0.032438714,5.124926335,0.044054786,-1.969428657,0.063747725,4.0360789,0.040173466,5.036424986,0.052493788,0.034694557,0.033428525,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
344,4.385564255,0.040900988,5.436629607,0.045574158,0.181302846,0.056297363,4.236845444,0.039556133,5.100222583,0.046342199,0.783336884,0.039846263,3.716891809,0.032283869,5.13946796,0.043969381,-1.973412796,0.06633995,4.030604435,0.038178826,5.031922338,0.050490379,0.025332821,0.030546176,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
346,4.396475563,0.041579839,5.454874151,0.045722641,0.16288121,0.058611678,4.243808572,0.040573453,5.109303099,0.046826917,0.781830466,0.04055364,3.713582622,0.031470873,5.132711496,0.042623975,-1.962932873,0.062649817,4.011841785,0.040096502,5.017550334,0.053993828,-0.010992413,0.037442485,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
348,4.413281429,0.040096963,5.472120574,0.045089883,0.177924847,0.056537464,4.24157505,0.043625525,5.107949327,0.049896669,0.776077938,0.041839599,3.708908888,0.032421885,5.128221194,0.043903185,-1.968340339,0.064140913,4.029318109,0.043228306,5.030924501,0.057013163,0.022892542,0.035146727,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
350,4.438510363,0.041070586,5.505607166,0.047868868,0.17012315,0.056428508,4.245315639,0.044688443,5.118252855,0.051457208,0.753566776,0.040403329,3.696744962,0.032183468,5.111939498,0.043770119,-1.964033185,0.065682345,4.019904168,0.041521628,5.01865634,0.054240698,0.024895478,0.033145185,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
352,4.433433017,0.042099881,5.494915968,0.049589619,0.187501215,0.056348136,4.255096892,0.045343631,5.125548023,0.051750783,0.773292367,0.042475362,3.695113124,0.032635035,5.108835193,0.043565392,-1.959775152,0.066837266,4.021190783,0.038578948,5.021722903,0.051526765,0.019062301,0.031885981,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
354,4.43869675,0.042839997,5.499281253,0.050974022,0.196358738,0.051965648,4.237574778,0.040810919,5.106844123,0.046280897,0.760497397,0.042210542,3.693482738,0.032856023,5.105607977,0.04349017,-1.955018219,0.065833004,4.027687762,0.037267134,5.030984447,0.049830772,0.01450102,0.032822169,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
356,4.453546181,0.04585063,5.517337375,0.054909432,0.198381408,0.052630749,4.217714805,0.038976087,5.081838443,0.044112603,0.76122025,0.044000734,3.703124812,0.029915395,5.119119951,0.040398066,-1.960855746,0.067056422,4.017900786,0.040053327,5.023672553,0.051595839,-0.005186283,0.032979129,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
358,4.450906732,0.043706168,5.517336293,0.053109968,0.185188486,0.052061648,4.223304067,0.042241695,5.085816261,0.047938172,0.773255293,0.046357338,3.698563966,0.027835681,5.115705741,0.039569399,-1.970003137,0.068692489,4.022413795,0.0392753,5.027206197,0.051363277,0.003244188,0.02884585,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
360,4.441438683,0.040392667,5.508002186,0.050552212,0.175184675,0.054183128,4.20721753,0.042764263,5.072068738,0.048586552,0.747812699,0.046599195,3.694080623,0.027895046,5.112338401,0.040774516,-1.978950489,0.068568462,4.012932629,0.038485185,5.019329533,0.050955864,-0.012654988,0.031392295,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
362,4.4211238,0.038935814,5.484563009,0.049678707,0.167366964,0.054284665,4.204911938,0.044385495,5.067425192,0.050939084,0.754858918,0.046067838,3.699384749,0.030737244,5.116208639,0.044659184,-1.967910811,0.069985843,4.024327527,0.037791406,5.029183918,0.048151652,0.004901961,0.030848105,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
364,4.420305734,0.037037982,5.484398626,0.046090028,0.16393417,0.052522998,4.212497144,0.04422906,5.074017966,0.050102274,0.766413856,0.045058835,3.706284314,0.032890685,5.125609663,0.046493079,-1.971017081,0.069425179,4.043324358,0.039472336,5.048766589,0.048923773,0.021555431,0.02770715,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
366,4.414669304,0.035757949,5.476686624,0.044642762,0.166600023,0.049464825,4.204740384,0.044103235,5.063963016,0.050707151,0.767849854,0.042466921,3.723574362,0.03075735,5.146159018,0.043536271,-1.96676426,0.066486325,4.026715176,0.037795546,5.030673604,0.047719886,0.010881468,0.02464913,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
368,4.405088549,0.038630383,5.466420097,0.047603934,0.159762355,0.049644652,4.216234436,0.042827527,5.075895856,0.049439226,0.777588758,0.041441942,3.738144696,0.030815259,5.165107508,0.043134164,-1.969706553,0.066230788,4.012964698,0.036781346,5.015320922,0.046844855,0.003539802,0.026025492,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
370,4.406361333,0.038609703,5.459750882,0.047767723,0.192803138,0.050243547,4.227550359,0.040271145,5.088309354,0.047239156,0.784514377,0.040762978,3.743251516,0.029783557,5.176408626,0.04229584,-1.989376925,0.067493581,4.014866686,0.03463603,5.017809149,0.044264236,0.003096835,0.030258804,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
372,4.417164876,0.041797225,5.46697652,0.050616471,0.2179183,0.051578536,4.23188355,0.042601841,5.089652615,0.04976289,0.800807289,0.043684732,3.741884892,0.027684548,5.171897147,0.03952209,-1.978164125,0.066878762,4.025315375,0.034341959,5.03020427,0.043922079,0.005759795,0.02758995,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
374,4.431303428,0.041775981,5.486147125,0.050509914,0.211928643,0.045265856,4.21962472,0.038276331,5.079789347,0.045086758,0.778966213,0.038763095,3.747054823,0.027227436,5.179798931,0.038390306,-1.983921609,0.065041536,4.03767261,0.034483203,5.038574376,0.042957457,0.034065547,0.032757146,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
376,4.433716122,0.040353601,5.493262512,0.048318722,0.195530561,0.049143312,4.228385258,0.036987192,5.089352924,0.044005113,0.784514592,0.037650803,3.739415021,0.028804505,5.170499761,0.040318649,-1.984923939,0.066304039,4.025949112,0.032811723,5.031871102,0.041961338,0.002261152,0.028959956,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
378,4.422505105,0.040751756,5.486827862,0.048699267,0.165214076,0.051025429,4.234280934,0.039237224,5.09737009,0.045938299,0.781924309,0.039301016,3.724630509,0.030883947,5.148232463,0.04222575,-1.969777303,0.065024331,4.011821047,0.035643766,5.017310124,0.044420096,-0.010135258,0.029277787,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
380,4.414268024,0.040024372,5.467154246,0.046665661,0.202723136,0.050872776,4.217127526,0.040355768,5.079352816,0.046011844,0.768226363,0.038982351,3.725783951,0.030367682,5.152740202,0.042389049,-1.982041054,0.06678595,4.005535731,0.039023887,5.002997602,0.049681428,0.015688247,0.029437753,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
382,4.405278323,0.041519411,5.454234888,0.049013823,0.209452064,0.052207849,4.203390918,0.043191882,5.069680262,0.048965845,0.738233544,0.039189333,3.726735473,0.031389069,5.149904555,0.042557342,-1.965940854,0.065499894,4.001573001,0.040271119,4.997467298,0.050733244,0.017995811,0.033193161,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
384,4.398075077,0.040729615,5.441975897,0.047049966,0.222471796,0.05344923,4.185418067,0.041880218,5.049774787,0.048467439,0.727991186,0.039875164,3.724851992,0.031431935,5.149208663,0.041944367,-1.972574691,0.062637244,4.005347747,0.041732384,5.000721269,0.051386694,0.023853661,0.035579069,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
386,4.395998182,0.041998063,5.447539744,0.048405787,0.189831932,0.048786452,4.210058867,0.041634583,5.070620443,0.047956768,0.767812563,0.044197806,3.735354752,0.031226252,5.161823021,0.042575612,-1.970518326,0.062395391,4.004399672,0.03886825,5.003278744,0.049022562,0.008883385,0.034503311,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
388,4.40882531,0.041347668,5.465535438,0.047016021,0.181984798,0.049557424,4.213577263,0.041534397,5.075378341,0.048523556,0.766372953,0.043760442,3.730157986,0.031598504,5.157117172,0.04238896,-1.977678755,0.061301662,4.020763164,0.037767352,5.019916067,0.048085999,0.024151551,0.031874234,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
390,4.413784607,0.042095941,5.471542062,0.04741925,0.182754785,0.050078575,4.23254145,0.041357263,5.096817236,0.048383728,0.775438306,0.046896426,3.718751369,0.032063465,5.141799439,0.042270277,-1.973440908,0.062048036,4.042390035,0.036025635,5.047789846,0.046204575,0.020790794,0.030307559,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
392,4.411303848,0.039835765,5.464883962,0.045750902,0.19698339,0.04787538,4.244420395,0.042070583,5.112608337,0.04890518,0.77166863,0.044806699,3.717459053,0.030836626,5.137674516,0.04137352,-1.963402798,0.062499385,4.040933484,0.033635307,5.047992837,0.042549772,0.012696074,0.029865441,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
394,4.423393527,0.041590429,5.477426468,0.049582707,0.207261767,0.044789531,4.233464964,0.039450779,5.105277276,0.044813078,0.746215716,0.044897597,3.713581773,0.029032893,5.132093129,0.038874961,-1.960463651,0.062471642,4.030513778,0.035975672,5.035026207,0.046465759,0.012464061,0.029410251,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
396,4.423849394,0.043500004,5.482846262,0.05174693,0.187861921,0.049736875,4.226387356,0.039428215,5.100899633,0.043654381,0.72833825,0.046073897,3.721025287,0.029322323,5.143971105,0.039477,-1.970757985,0.064385602,4.02803758,0.037009327,5.031961746,0.046985373,0.012340917,0.035134849,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
398,4.432150112,0.043616346,5.493957784,0.050590993,0.184919425,0.050325648,4.238096343,0.041257954,5.111080485,0.046340697,0.746159773,0.046051743,3.727294929,0.031278043,5.152774425,0.041816496,-1.974623058,0.067092722,4.042462054,0.036365574,5.048593883,0.045089103,0.017934737,0.034625467,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
400,4.442284318,0.041703134,5.50762572,0.047278182,0.180918713,0.058080463,4.253398706,0.040823942,5.123864103,0.045494386,0.771537122,0.046498879,3.724049591,0.033202555,5.151172244,0.045355148,-1.984441021,0.067792689,4.044478996,0.037807292,5.050702719,0.04806641,0.019584101,0.032125957,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
402,4.459123873,0.041320794,5.527906645,0.047536514,0.183992786,0.06132076,4.255195264,0.037844786,5.125868579,0.042500059,0.772502007,0.041994448,3.714059973,0.031814211,5.14044583,0.043397941,-1.991483451,0.068572019,4.058177564,0.039189869,5.070256129,0.050061318,0.009863306,0.032133004,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
404,4.456932839,0.042226403,5.526355176,0.049940594,0.179243489,0.05859121,4.255110506,0.040208317,5.123811532,0.045435281,0.780306404,0.041465242,3.705906215,0.031634494,5.128389292,0.043488219,-1.984026094,0.067701044,4.070419618,0.037658333,5.078176722,0.047926785,0.039391204,0.033514503,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
406,4.454400609,0.04080797,5.526934754,0.049019908,0.164264028,0.057069123,4.25680628,0.039559117,5.127641062,0.044166584,0.77346715,0.044192487,3.712030161,0.032546922,5.135768846,0.045135393,-1.982924577,0.068660706,4.061258329,0.03905552,5.061597066,0.048449408,0.059903381,0.034058089,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
408,4.449474341,0.038440558,5.519791748,0.046027059,0.168204712,0.055608974,4.263279735,0.036420722,5.1394393,0.041160233,0.758641475,0.044506301,3.712882336,0.031476307,5.135275442,0.043478514,-1.976690086,0.066433666,4.051438918,0.039023763,5.053458776,0.048870183,0.043359489,0.031114879,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
410,4.443227639,0.043004571,5.510829944,0.050214296,0.17281842,0.053980666,4.26951711,0.037273814,5.147518899,0.041833742,0.757509951,0.04292732,3.718231997,0.032830464,5.144247254,0.044783026,-1.985829029,0.064965273,4.045912949,0.041856518,5.052197473,0.052622279,0.020774852,0.032272253,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
412,4.443268548,0.044343768,5.51012491,0.050879999,0.1758431,0.054296068,4.256771103,0.040054472,5.129267562,0.045407584,0.766785264,0.039129588,3.708922021,0.031249636,5.13396182,0.04206246,-1.991237172,0.064055541,4.052431145,0.041436953,5.057281925,0.051699032,0.033028026,0.03118773,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
414,4.450145399,0.047192874,5.520726943,0.054120725,0.167819224,0.052996033,4.25829155,0.041311626,5.13163382,0.047669212,0.76492247,0.03925272,3.686854435,0.031444283,5.10382482,0.043900499,-1.981027104,0.063791082,4.063784956,0.040900854,5.071938347,0.051378909,0.031171388,0.032148759,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
416,4.464530405,0.048612424,5.539578596,0.055425888,0.164337638,0.056544387,4.24499844,0.040203239,5.124315642,0.047335842,0.727729633,0.039298943,3.685639221,0.031929965,5.102857483,0.044729365,-1.983233826,0.063566365,4.057726692,0.039431908,5.065892637,0.050132837,0.025062911,0.032476345,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
418,4.47064301,0.048707186,5.550846722,0.055722029,0.149828164,0.059575856,4.227911785,0.040179427,5.109062628,0.046885056,0.703308409,0.03683454,3.673795653,0.030646212,5.088774089,0.043106748,-1.986118089,0.063722204,4.055156501,0.038269536,5.05573678,0.049590699,0.052835386,0.031886927,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
420,4.483395643,0.047663776,5.564018887,0.054865519,0.160902668,0.058374977,4.230113472,0.039906603,5.111859194,0.046530338,0.703130587,0.037083195,3.679020093,0.031129583,5.096065671,0.044152173,-1.989162218,0.065397568,4.064836978,0.036180941,5.072792823,0.046301015,0.033013599,0.029804152,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
422,4.482486587,0.04566115,5.561397314,0.053680436,0.166843679,0.060037452,4.241698952,0.040501892,5.12294059,0.046472901,0.716732401,0.036377541,3.688095631,0.033811148,5.108292469,0.047274311,-1.992691718,0.065386702,4.06369744,0.038691412,5.077909042,0.050047609,0.006851032,0.026065333,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
424,4.47413038,0.044742643,5.551501216,0.052888994,0.164647037,0.055120108,4.252018692,0.040987978,5.131893807,0.047510987,0.732518231,0.038690708,3.69884243,0.033427676,5.126179816,0.046834964,-2.010507117,0.066202631,4.051780746,0.039963452,5.057794421,0.051223023,0.027726044,0.030264226,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
426,4.494023076,0.043264466,5.568819975,0.051563627,0.19483548,0.054797315,4.261828778,0.037582737,5.145407355,0.043933462,0.727514471,0.037506468,3.715396644,0.032398046,5.146688588,0.045246406,-2.009771129,0.06525122,4.033107783,0.040179552,5.035182667,0.051804241,0.024808249,0.037563468,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
428,4.49850391,0.040652201,5.573204499,0.049986751,0.199701554,0.050718172,4.242955551,0.035070151,5.129518609,0.041635798,0.696703319,0.032903979,3.727332918,0.030837172,5.158379598,0.042274399,-1.996853803,0.063605493,4.026480274,0.040000126,5.030697824,0.051679735,0.009610075,0.038666086,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
430,4.499102269,0.042544266,5.571963848,0.051773009,0.207655954,0.053816672,4.249217518,0.035220663,5.134720936,0.042589907,0.707203848,0.03281364,3.724402658,0.031584325,5.151242765,0.044918516,-1.98295777,0.066312515,4.032053526,0.04013781,5.031989946,0.05145868,0.032307847,0.03446849,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
432,4.513979245,0.040745421,5.584998672,0.051127369,0.229901536,0.051916896,4.248985204,0.034531361,5.132514833,0.041797904,0.714866688,0.03614048,3.717984339,0.02942118,5.145207866,0.041355821,-1.990909769,0.065056426,4.029087156,0.036016678,5.02376683,0.045991266,0.050368462,0.033772501,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
434,4.493619573,0.042872004,5.560305018,0.053859144,0.226877792,0.054630782,4.254618371,0.033524448,5.138463442,0.040184502,0.719238087,0.036126356,3.732136372,0.029976729,5.165142892,0.040675369,-1.99988971,0.064747362,4.016144894,0.035842655,5.009915789,0.04499541,0.041061311,0.036537176,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
436,4.491715468,0.044183827,5.564972988,0.054565251,0.198685386,0.051902516,4.266585695,0.033283923,5.156824633,0.038298095,0.705629944,0.035248228,3.739333152,0.030151898,5.175546517,0.04078058,-2.005520308,0.067423905,4.030478243,0.035803203,5.028348502,0.045658668,0.038997206,0.032619554,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
438,4.480126044,0.045760499,5.55340565,0.055620109,0.187007622,0.051219782,4.25596862,0.036094907,5.147480678,0.042213209,0.689920386,0.036087513,3.738673484,0.028390738,5.175725259,0.038127519,-2.009533615,0.067135562,4.041676235,0.036168768,5.041857921,0.045077964,0.040949489,0.030018732,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
440,4.486555904,0.04537746,5.563514053,0.053991792,0.178723307,0.0529062,4.248459227,0.035729253,5.140262164,0.041742498,0.681247479,0.033409185,3.736351872,0.030578611,5.174344867,0.040758662,-2.015620107,0.066737853,4.03704012,0.04114527,5.039427838,0.052561874,0.027489247,0.030161128,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
442,4.499335483,0.043997222,5.571891375,0.051753831,0.209111915,0.053902614,4.255238172,0.036133166,5.145756743,0.041445547,0.693163888,0.036365869,3.737975728,0.030980979,5.176478848,0.041050903,-2.016036753,0.06577994,4.060582252,0.039859144,5.076112585,0.049244527,-0.001539081,0.030595384,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
444,4.491151227,0.042694862,5.560111685,0.050168617,0.215309393,0.054177075,4.25823832,0.036354153,5.150766189,0.040999306,0.688126842,0.03857114,3.728388916,0.031222195,5.160624541,0.041356521,-2.000553583,0.063046174,4.057281018,0.040332951,5.071785369,0.049683214,-0.000736385,0.029901136,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
446,4.492308764,0.042155189,5.56321762,0.049492998,0.208673344,0.055168158,4.260902566,0.03917996,5.154279482,0.044175144,0.687394904,0.041141465,3.721511241,0.030347472,5.149489685,0.040613035,-1.990402534,0.064367695,4.069316214,0.039515092,5.083476685,0.04750888,0.012674329,0.030192629,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
448,4.503786757,0.043667965,5.574175453,0.051601544,0.22223197,0.053254977,4.263822932,0.037726748,5.157696308,0.042202978,0.688329428,0.039928119,3.726839207,0.029889456,5.159458069,0.041389958,-2.003636239,0.063646259,4.056199308,0.036466932,5.078407305,0.045361407,-0.03263268,0.026332619,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
450,4.500349039,0.044795739,5.568299607,0.053759951,0.228546771,0.051827381,4.265064895,0.038980234,5.15805065,0.044094784,0.693121872,0.040134898,3.715254502,0.03041218,5.146040934,0.041821826,-2.007891226,0.064006617,4.064994536,0.036869562,5.080547704,0.046816594,0.002781864,0.027683873,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
452,4.495507821,0.044074157,5.559526856,0.052121563,0.239431681,0.052492441,4.261441905,0.039842159,5.153071236,0.045380913,0.69492458,0.039684261,3.719747111,0.027850333,5.149365844,0.039294582,-1.998727818,0.067138589,4.054579907,0.035536821,5.06069027,0.045458171,0.030138451,0.033205769,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
454,4.487777414,0.042528182,5.556779858,0.04952646,0.211767636,0.053693893,4.272104661,0.038390259,5.164291883,0.04377556,0.703355774,0.038805702,3.715261942,0.03002993,5.14232331,0.041653777,-1.992983528,0.063846618,4.066117624,0.036584806,5.068095407,0.047503956,0.058206492,0.033674433,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
456,4.478225237,0.042322178,5.545278602,0.047874363,0.210011777,0.055051619,4.26863332,0.03836888,5.160759717,0.04465388,0.700127732,0.039275118,3.729192356,0.029158195,5.159954793,0.040217952,-1.993857393,0.063901885,4.071506124,0.036929087,5.079515139,0.047905914,0.039470065,0.035881719,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
458,4.489567662,0.041661553,5.557745008,0.047778017,0.216858276,0.055762092,4.258600953,0.037461388,5.151463117,0.044369235,0.6871523,0.039836395,3.715715579,0.028212378,5.141482392,0.038449762,-1.987351672,0.061886035,4.088756514,0.037674547,5.100239827,0.049147866,0.042823261,0.030083722,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
460,4.482667201,0.0406843,5.550091727,0.046819262,0.212969098,0.056040439,4.258624499,0.035695064,5.15382067,0.042886543,0.677839813,0.039238546,3.718458101,0.028545195,5.146972831,0.040511695,-1.995600817,0.062565496,4.088487549,0.03782297,5.104675407,0.048037439,0.023736117,0.032012657,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
462,4.479922698,0.039318713,5.550385567,0.045607819,0.19807122,0.05343657,4.261305399,0.037402818,5.154542184,0.044128025,0.688358261,0.040114075,3.719829863,0.031220904,5.150431525,0.042897303,-2.002576787,0.063484542,4.085826966,0.039247328,5.103973735,0.049105383,0.013239891,0.03076074,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
464,4.491674901,0.03985264,5.560126848,0.04540391,0.217867113,0.055150497,4.261180688,0.039146811,5.154085239,0.046073427,0.689562483,0.039203187,3.720469538,0.032828116,5.153039102,0.04409064,-2.009808721,0.063639635,4.090083038,0.03946649,5.10403802,0.04874571,0.034263111,0.033653574,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
466,4.491424779,0.041615881,5.557237679,0.046765233,0.228173178,0.055903794,4.273229028,0.041339696,5.16793026,0.048747286,0.694424099,0.038844155,3.721390934,0.031237556,5.155091748,0.042137761,-2.013412324,0.065292419,4.080116703,0.039194984,5.086132563,0.04928288,0.056053261,0.031719621,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
468,4.487979323,0.044982541,5.554765675,0.050406116,0.220833913,0.053446318,4.27685258,0.041729853,5.173297212,0.048817815,0.691074056,0.038006066,3.716076398,0.031041611,5.148654364,0.041991482,-2.014235467,0.066913351,4.064535949,0.037946305,5.066242587,0.048342499,0.057709398,0.031034248,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
470,4.493374123,0.043994119,5.557142731,0.04980742,0.238299691,0.053492533,4.26150994,0.038967253,5.154235826,0.046414116,0.690606395,0.034868804,3.723235941,0.031153928,5.159635458,0.041729411,-2.022362128,0.066412329,4.064269304,0.039426059,5.070186399,0.048597678,0.040600926,0.032560555,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
472,4.510617349,0.041818627,5.578653787,0.048402978,0.238471595,0.053308595,4.262258763,0.037327362,5.15171767,0.044821125,0.704423137,0.036890022,3.718142601,0.029141729,5.154392696,0.039357784,-2.026857778,0.066591461,4.071590973,0.04007438,5.079814254,0.050530344,0.038697848,0.033039181,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
474,4.528779866,0.041573514,5.603783183,0.047668072,0.228766595,0.055180117,4.267099619,0.0362668,5.154919122,0.043578553,0.715821608,0.037585981,3.715092622,0.029295488,5.149330536,0.03783195,-2.021859035,0.06569173,4.076616566,0.036388965,5.083454273,0.04654545,0.049265741,0.028038313,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
476,4.528208545,0.041976762,5.609809423,0.049718938,0.201805035,0.050744562,4.281598728,0.037223427,5.168267367,0.043635723,0.734924174,0.041792004,3.72094613,0.029155851,5.155157631,0.039063305,-2.015899874,0.065796055,4.079674479,0.038743925,5.08763976,0.049122867,0.047813354,0.025916679,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
478,4.526887375,0.042785707,5.604867747,0.051103904,0.214965885,0.044785012,4.286291561,0.036913486,5.175262059,0.042310457,0.730409566,0.044001539,3.716054905,0.030283551,5.149868717,0.040817386,-2.019200344,0.06746123,4.067521064,0.03949605,5.075487737,0.050553175,0.035654374,0.030995436,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
480,4.528623443,0.04552364,5.605235464,0.054434014,0.222175356,0.049725306,4.271558643,0.040961339,5.159222883,0.046551783,0.720901685,0.043653791,3.701879055,0.030387732,5.133661098,0.042258995,-2.025249117,0.067842966,4.07784063,0.041683226,5.086649874,0.05373709,0.042603652,0.027352771,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
482,4.537912603,0.043096522,5.618085347,0.051078451,0.217221627,0.047418367,4.265475758,0.041386418,5.153187585,0.047053862,0.714628452,0.04271146,3.709342365,0.030623457,5.144632638,0.042950997,-2.03181873,0.069245994,4.074124878,0.041463491,5.079000445,0.052627866,0.054622608,0.030342122,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
484,4.531574388,0.044905984,5.609775396,0.053957621,0.218770354,0.04831895,4.251643214,0.041256849,5.141976745,0.047455246,0.690309093,0.039834596,3.721636312,0.027979727,5.15856201,0.039402317,-2.026066482,0.068429384,4.074703131,0.043098605,5.076600563,0.053668877,0.067113406,0.036335265,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
486,4.526486265,0.043854929,5.607993611,0.053312864,0.200456883,0.045556184,4.261219927,0.035010317,5.155652796,0.040043884,0.683488449,0.038820835,3.724020056,0.028380449,5.163507191,0.039959026,-2.033928481,0.068606232,4.084530128,0.044052068,5.093775213,0.05245272,0.047549789,0.036888892,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
488,4.531966143,0.044144755,5.617008412,0.053122907,0.191797069,0.041256323,4.284915087,0.035720229,5.17875011,0.041139418,0.709574995,0.040286037,3.729974089,0.028325434,5.169773881,0.040536984,-2.029225076,0.068508257,4.075086803,0.041836543,5.086277911,0.050414998,0.030322368,0.035308124,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
490,4.551946641,0.042378683,5.640681551,0.050871569,0.197007003,0.046496571,4.284412361,0.034628292,5.180457207,0.040357351,0.700232976,0.036208629,3.743191722,0.028006299,5.187167494,0.039806564,-2.032711366,0.068506288,4.076903461,0.038931109,5.085391088,0.046842138,0.042952951,0.037401238,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
492,4.536090672,0.040601457,5.625083508,0.048383788,0.180119326,0.053111264,4.284429837,0.035931454,5.180388437,0.042784471,0.700595436,0.033891472,3.741069822,0.026905773,5.186945081,0.038211346,-2.042431215,0.069541411,4.083378257,0.041194452,5.092314815,0.049769092,0.047632023,0.036745614,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
494,4.535942912,0.041466703,5.628812087,0.049655259,0.164466213,0.054711265,4.269322579,0.038917302,5.161610408,0.046862918,0.700171265,0.033485936,3.757833184,0.025810695,5.208726494,0.037270156,-2.045740055,0.071810277,4.087530636,0.043664847,5.092381576,0.052618786,0.068126876,0.03540735,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
496,4.538977106,0.041239973,5.630978695,0.04962595,0.170970751,0.051080039,4.267645393,0.03877426,5.161018629,0.046969886,0.694152448,0.034451526,3.75076871,0.027875631,5.200241767,0.04073287,-2.047123517,0.071321821,4.10987526,0.043279314,5.11878604,0.052641392,0.074232139,0.033165386,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
498,4.543166991,0.039770058,5.630232395,0.047885643,0.194905376,0.052631896,4.26739994,0.038089913,5.168300066,0.046339919,0.663799433,0.034705535,3.752321634,0.028228409,5.203863741,0.040166086,-2.053846798,0.071719416,4.095320149,0.042885536,5.102528471,0.052955241,0.066486864,0.033461692,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681
499,4.542839992,0.038637068,5.627636455,0.045693315,0.203654141,0.054259619,4.271630143,0.039032027,5.172814241,0.047165043,0.66689375,0.034196634,3.750271257,0.028981578,5.200057278,0.041096745,-2.048872829,0.072214778,4.103764305,0.041957386,5.114779042,0.051619746,0.059705353,0.030589718,3.940412638,0.037412755,4.930552934,0.046700998,-0.020148546,0.016054434,5.606543827,0.032525546,6.792076505,0.033573525,0.864413112,0.083684681

==> data/results_wildlife_N25_B5_G4_T500_lamb0.3_discre10.csv <==
t,fair_obj_avg,fair_obj_sem,fair_reward_avg,fair_reward_sem,fair_fair_avg,fair_fair_sem,fair_conf_obj_avg,fair_conf_obj_sem,fair_conf_reward_avg,fair_conf_reward_sem,fair_conf_fair_avg,fair_conf_fair_sem,naive_obj_avg,naive_obj_sem,naive_reward_avg,naive_reward_sem,naive_fair_avg,naive_fair_sem,lizard_obj_avg,lizard_obj_sem,lizard_reward_avg,lizard_reward_sem,lizard_fair_avg,lizard_fair_sem,random_obj_avg,random_obj_sem,random_reward_avg,random_reward_sem,random_fair_avg,random_fair_sem,opt_obj_avg,opt_obj_sem,opt_reward_avg,opt_reward_sem,opt_fair_avg,opt_fair_sem
0,2.818752333,0.281828471,4.509889731,0.372484812,2.093979162,0.261150722,2.615813885,0.2116151,4.239154054,0.329457699,1.92009667,0.173840787,-0.867296634,0.080898854,3.455801461,0.31582627,-2.72005296,0.204800781,2.11557493,0.20286363,5.037588893,0.471363381,0.863283232,0.103186933,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
2,3.092034777,0.281462354,4.019153431,0.328051726,2.694698211,0.275631783,2.948294515,0.252739102,3.867594283,0.300222825,2.5543089,0.248824041,-0.737266971,0.076720313,3.448934045,0.327009496,-2.53135312,0.21580219,1.981162334,0.172251667,4.845179257,0.43888749,0.753726509,0.12484021,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
4,3.226682555,0.290617531,4.033599236,0.326190047,2.88086112,0.289633283,3.056271549,0.275556561,3.835382951,0.309508285,2.722366662,0.272558016,-0.700519806,0.077603715,3.563119821,0.339464302,-2.527793932,0.222303767,2.065537532,0.196460582,4.800282639,0.430243141,0.893503915,0.153746816,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
6,3.41265611,0.294977592,4.09501143,0.33519879,3.120218116,0.290514761,3.31742005,0.295526289,3.936643239,0.325579175,3.052038683,0.295907837,-0.706977082,0.079856122,3.674747618,0.346077349,-2.584859097,0.223327002,2.213103073,0.211177739,4.735220485,0.423672828,1.13219561,0.167266533,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
8,3.49597926,0.305932871,4.149565516,0.348759454,3.215870865,0.299726275,3.408118039,0.295374346,4.004733996,0.340343591,3.152425486,0.293575749,-0.709077264,0.084140954,3.735665538,0.348353198,-2.613967036,0.226240848,2.280732689,0.211993196,4.680106423,0.422721545,1.25242966,0.175086681,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
10,3.48288344,0.313199728,4.205297651,0.355947464,3.17327735,0.3112834,3.46640378,0.300835976,4.04611384,0.348968808,3.217956612,0.297899912,-0.719130463,0.087617936,3.804614081,0.354944117,-2.657878124,0.229219261,2.361130721,0.211312895,4.65878014,0.418086746,1.376423826,0.178766884,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
12,3.54221512,0.321279466,4.288039364,0.370133766,3.222576159,0.320714703,3.558400701,0.30681655,4.077642636,0.354332387,3.335868443,0.3074317,-0.71739719,0.088034339,3.813497747,0.357941804,-2.659209306,0.22816283,2.48173635,0.22642525,4.632906626,0.415283616,1.559806231,0.204291501,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
14,3.607277498,0.324812459,4.330928045,0.368482903,3.297141548,0.328951294,3.5953361,0.309279118,4.118927569,0.363049042,3.370939756,0.306251253,-0.722006731,0.087735392,3.806851862,0.36031778,-2.662946128,0.229485941,2.554947409,0.242221184,4.619597623,0.414150504,1.670097317,0.232881902,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
16,3.681113317,0.331843799,4.329938687,0.37050296,3.403045301,0.33986636,3.590114306,0.318700781,4.118753108,0.366606069,3.363554819,0.320969204,-0.726857106,0.090591197,3.819443958,0.3630487,-2.675271848,0.233162661,2.580503509,0.24954717,4.634537286,0.414773544,1.70020332,0.247128441,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
18,3.751617474,0.340881904,4.316436637,0.371987087,3.509552119,0.351491728,3.622135099,0.323314053,4.159581014,0.367160471,3.391801135,0.327464603,-0.738932188,0.090510025,3.831958824,0.364196133,-2.697885479,0.234001565,2.539068775,0.249407031,4.655659688,0.415821654,1.631958385,0.248385812,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
20,3.781744202,0.33822924,4.301119461,0.37397336,3.559154805,0.346571023,3.599512806,0.322840091,4.164553056,0.368654166,3.357352698,0.326894882,-0.750869006,0.091191492,3.850336358,0.365761352,-2.722814161,0.235527414,2.568023559,0.252751975,4.654744243,0.412937811,1.673714695,0.246638718,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
22,3.75525844,0.338455335,4.288728577,0.370733619,3.526628381,0.347479291,3.594445018,0.318020593,4.177377876,0.370781512,3.34461665,0.315758691,-0.753866996,0.091251015,3.883068533,0.369862891,-2.74112508,0.237846819,2.627808776,0.255309358,4.668252516,0.413254742,1.753332887,0.251632897,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
24,3.722407258,0.340093436,4.294298495,0.373872116,3.477311013,0.350169924,3.609477124,0.315853654,4.172393066,0.370541335,3.368227434,0.312024081,-0.757765705,0.090992266,3.900452066,0.371373692,-2.754144749,0.237314158,2.611396447,0.251444821,4.684681359,0.413499399,1.722845771,0.241976991,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
26,3.740571816,0.344840631,4.319252917,0.376753994,3.49256563,0.356362952,3.554397065,0.30861203,4.198080914,0.370851558,3.278532558,0.30027245,-0.761934798,0.092110368,3.904053452,0.373024359,-2.761644048,0.242146553,2.542606268,0.246453849,4.707884838,0.413717294,1.614629738,0.239061735,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
28,3.755208515,0.346371268,4.311662034,0.374021544,3.516728435,0.360510808,3.548998949,0.30462635,4.190080056,0.370650649,3.274249903,0.294054004,-0.765841277,0.090878759,3.917511603,0.371174224,-2.772992512,0.239628161,2.540808411,0.255531171,4.694863469,0.409524132,1.617641957,0.256590303,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
30,3.764054802,0.344422298,4.295592437,0.368224298,3.536252959,0.358416583,3.542219397,0.310111883,4.197221303,0.373955214,3.261504295,0.301682468,-0.759523031,0.087682579,3.920467762,0.371466731,-2.765233371,0.23622218,2.591223276,0.258530297,4.707109312,0.410607846,1.684414975,0.258698942,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
32,3.755433906,0.342047534,4.284204779,0.364964124,3.528817817,0.356968905,3.586867753,0.317184265,4.190442997,0.373043073,3.328192648,0.312992339,-0.754477998,0.085209188,3.916396163,0.369806882,-2.75628121,0.231280404,2.579660899,0.248117765,4.732499729,0.417788115,1.657015686,0.236815067,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
34,3.77531432,0.340772556,4.265809069,0.363510686,3.565102284,0.356642746,3.654753044,0.32516094,4.210150808,0.37780489,3.416725431,0.323609036,-0.759368944,0.08584686,3.921742037,0.369693085,-2.765559365,0.231255405,2.427456745,0.228820388,4.753036994,0.425339931,1.430779495,0.210165192,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
36,3.766214528,0.335411901,4.260873192,0.361853545,3.554217957,0.348063768,3.632240569,0.331563539,4.250536905,0.377490379,3.367256425,0.334651462,-0.786500416,0.089675769,3.922193995,0.368522988,-2.804512306,0.235366654,2.413684116,0.227907624,4.769342371,0.427920377,1.404116292,0.206626868,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
38,3.786652664,0.332898687,4.268311138,0.360064542,3.580227603,0.344035976,3.637293294,0.32972505,4.269303549,0.377766564,3.366431756,0.329869115,-0.781612298,0.089682982,3.932326958,0.372061543,-2.801871978,0.237341337,2.410487759,0.228464995,4.786288402,0.429950464,1.392287483,0.20174563,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
40,3.800782618,0.334089217,4.270075108,0.361201008,3.599657266,0.346303429,3.646704887,0.325061471,4.246546792,0.376079412,3.389629785,0.323547624,-0.788095841,0.091521161,3.940300745,0.373987158,-2.814551521,0.239462747,2.501612128,0.240677449,4.776124321,0.423853034,1.526821188,0.221792606,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
42,3.813096275,0.339454885,4.271117524,0.362017584,3.616801454,0.354195238,3.631314186,0.317069719,4.232301545,0.374597762,3.373748175,0.312941494,-0.79621803,0.094726695,3.924877475,0.375785648,-2.819544675,0.243972957,2.526113926,0.241155836,4.784528344,0.422885503,1.558222033,0.218058339,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
44,3.844992515,0.344962852,4.269045735,0.362100543,3.66325542,0.361639871,3.679386907,0.326135307,4.231061568,0.377722829,3.442954909,0.326586543,-0.783776326,0.092731793,3.934515494,0.375052517,-2.805901392,0.241255245,2.546900314,0.245211762,4.785324208,0.422431747,1.587575788,0.232672159,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
46,3.841079976,0.342608034,4.28758745,0.367700998,3.64971963,0.356047715,3.749027004,0.333005308,4.224526772,0.381213259,3.545241389,0.338238784,-0.782052555,0.09312283,3.940237113,0.37525448,-2.805890985,0.24192829,2.531435595,0.24146726,4.79518812,0.423209183,1.561255942,0.221952859,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
48,3.849455479,0.343225615,4.286811436,0.367669904,3.662017211,0.356557558,3.740981578,0.334931554,4.22178771,0.377126459,3.534921807,0.341004017,-0.778238193,0.091649001,3.957366111,0.377597559,-2.807782895,0.242673253,2.52189774,0.232932721,4.813656224,0.42535873,1.539715532,0.212213332,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
50,3.847553288,0.342839681,4.285093232,0.366314352,3.660036169,0.357034717,3.723599875,0.335031374,4.222682419,0.375784224,3.509707357,0.340372781,-0.792268109,0.09379696,3.947139852,0.37484576,-2.82344295,0.244900691,2.502370404,0.227467846,4.818524448,0.424905417,1.509732956,0.210271708,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
52,3.852879626,0.343964075,4.268887817,0.366296522,3.674590401,0.358616612,3.694523595,0.323571553,4.203278724,0.372326138,3.476485683,0.323661114,-0.794380489,0.092599958,3.941286625,0.373390513,-2.823952109,0.241699367,2.512827297,0.228096143,4.818488833,0.425944098,1.524686638,0.20813355,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
54,3.836824459,0.342542561,4.278134385,0.366218829,3.647691634,0.356663016,3.613138336,0.316164505,4.191117375,0.366071387,3.365433033,0.312724242,-0.791905155,0.092174776,3.929805317,0.373028312,-2.815495357,0.242457462,2.504398291,0.232241821,4.824645995,0.426597756,1.510006418,0.217461562,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
56,3.817847359,0.342236195,4.283280983,0.366832714,3.618375806,0.356052108,3.608568227,0.316701985,4.198319533,0.367801965,3.355817668,0.313898945,-0.798277541,0.092108435,3.938105719,0.373197195,-2.82815608,0.242526904,2.446874655,0.215949887,4.82706193,0.426586775,1.426794395,0.17421556,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
58,3.820628648,0.340956161,4.294466394,0.368448883,3.617555328,0.352652395,3.594036512,0.319564395,4.226662293,0.37163773,3.322911177,0.316571592,-0.800828294,0.092425282,3.922330637,0.371155404,-2.825039264,0.240042112,2.500701877,0.229654068,4.817388518,0.424729882,1.507836173,0.191687479,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
60,3.817460188,0.34049531,4.297147416,0.366356566,3.611879948,0.350861579,3.590508359,0.327100148,4.242353583,0.373369548,3.31114612,0.330177956,-0.804323213,0.09241233,3.911880529,0.37074466,-2.825553388,0.237708258,2.428236264,0.22653992,4.823031428,0.426507951,1.40189548,0.187254837,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
62,3.819607282,0.339111385,4.280948126,0.362220204,3.621889777,0.351156476,3.563539689,0.321436806,4.248303402,0.374247278,3.270069526,0.323050638,-0.810469364,0.094969873,3.904184699,0.370735198,-2.831035391,0.241578468,2.437943463,0.229918625,4.828664539,0.425882656,1.413348716,0.195476411,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
64,3.822985647,0.342378467,4.293659158,0.360147608,3.621268428,0.357320403,3.532982733,0.313779832,4.252434625,0.374623326,3.224646208,0.308230144,-0.81496748,0.095301077,3.926924884,0.370193089,-2.847207065,0.242127751,2.50521035,0.239221656,4.80597248,0.42459086,1.519169437,0.220063906,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
66,3.831926806,0.344280615,4.280761484,0.363517851,3.639569088,0.358985084,3.598175248,0.32204007,4.23167072,0.374642711,3.326677188,0.321096895,-0.81159283,0.094506664,3.95078228,0.374450197,-2.852610734,0.242177819,2.524425309,0.250399097,4.801999544,0.425871256,1.548322065,0.231164197,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
68,3.865384306,0.34432042,4.290086371,0.363386592,3.683369135,0.358818526,3.609862162,0.325859137,4.222976233,0.376381143,3.347098989,0.328114972,-0.810951252,0.093121385,3.971714593,0.377142895,-2.860665186,0.243540596,2.525852362,0.244710858,4.804203234,0.42520068,1.549416274,0.215503128,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
70,3.874618123,0.34556961,4.27347068,0.364001781,3.703681313,0.360724178,3.582748906,0.322514314,4.26229858,0.379843844,3.291513331,0.321056941,-0.797591129,0.09303182,3.983024283,0.377293866,-2.846426306,0.245093778,2.555929441,0.244704573,4.803746136,0.4294312,1.592579429,0.221544004,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
72,3.873374469,0.348385233,4.258910155,0.360941836,3.70814489,0.365865065,3.592482771,0.321275021,4.274823951,0.381284147,3.300050838,0.316419167,-0.795980437,0.094587623,3.970618213,0.37556911,-2.83880843,0.245644743,2.589277525,0.2424735,4.808922102,0.431237906,1.638001278,0.218645336,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
74,3.882368109,0.352150088,4.259507862,0.36344958,3.720736786,0.370349696,3.621125994,0.328372526,4.285282162,0.383339939,3.336487637,0.325512968,-0.793835113,0.093685269,3.947490385,0.370658712,-2.825831755,0.244655785,2.503784792,0.238599742,4.818845667,0.431713772,1.511615845,0.219888479,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
76,3.899870045,0.354313533,4.262027894,0.364997333,3.744659538,0.373151973,3.614691238,0.337202373,4.28897612,0.379090153,3.325712003,0.341495704,-0.781226987,0.091160268,3.94198139,0.371003085,-2.805459148,0.242187723,2.471047222,0.241504486,4.80833012,0.425905163,1.469354551,0.2180869,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
78,3.885691412,0.353778292,4.250012645,0.365077531,3.729553741,0.373571499,3.613482502,0.338205011,4.284685829,0.379563799,3.325823934,0.343216647,-0.767739586,0.08722126,3.948692584,0.371810961,-2.789067659,0.23711448,2.541854573,0.243591269,4.813269863,0.42338407,1.568390878,0.21198014,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
80,3.840536255,0.346968747,4.229160807,0.366068416,3.673982875,0.361994115,3.564368978,0.328276566,4.264407997,0.373483415,3.264352256,0.331728961,-0.766067727,0.087571712,3.953469728,0.373037667,-2.788726636,0.236178149,2.527922853,0.240373192,4.83544942,0.428711708,1.538982896,0.219919202,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
82,3.861273717,0.349143325,4.242124067,0.366637237,3.698052138,0.365071561,3.549905383,0.321191911,4.293021365,0.375993396,3.231427105,0.315754725,-0.775176924,0.088750707,3.961277058,0.373687425,-2.805085773,0.237924706,2.562002589,0.239825199,4.845429319,0.42865248,1.583391134,0.218925105,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
84,3.870131324,0.348785724,4.233802505,0.366215026,3.714272246,0.365059766,3.612081032,0.328946938,4.306081236,0.377586173,3.314652374,0.327898887,-0.78815941,0.091282505,3.977472788,0.376964777,-2.830573209,0.243325253,2.567985648,0.244274992,4.866037406,0.432342471,1.583106323,0.233628486,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
86,3.869593123,0.34992531,4.238009515,0.367583778,3.711700383,0.366452984,3.604800657,0.326579456,4.281309598,0.374919466,3.314868254,0.327722511,-0.794475605,0.092270383,3.99039026,0.378572535,-2.845132405,0.244888454,2.582604736,0.23500219,4.850008435,0.432618057,1.610860293,0.222064958,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
88,3.853841406,0.346710079,4.23995837,0.366039996,3.688362707,0.363325501,3.506914635,0.309911255,4.281413308,0.374532951,3.174986632,0.300850203,-0.805715954,0.09394991,3.988179148,0.37708696,-2.860242426,0.247623019,2.634088593,0.243714189,4.857200096,0.431882033,1.68132652,0.231439556,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
90,3.8589558,0.345799881,4.24651056,0.367476729,3.692860903,0.361427409,3.483449172,0.307976389,4.300219811,0.378418259,3.133404612,0.29623187,-0.81873872,0.096191365,3.988649051,0.377126632,-2.879047764,0.25021761,2.596775893,0.245417341,4.855770589,0.432313734,1.628635309,0.234038537,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
92,3.859588106,0.344865565,4.258643942,0.367813823,3.688564176,0.360879769,3.56727509,0.317253805,4.323851046,0.381876152,3.243028252,0.310625949,-0.828836928,0.096955265,3.976979086,0.37453562,-2.888472363,0.248654748,2.656769438,0.251767854,4.828145024,0.429524958,1.726179901,0.24741275,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
94,3.834865708,0.343600284,4.270244766,0.369138721,3.648274683,0.358290895,3.560210851,0.319597589,4.335285643,0.384535258,3.22803594,0.312921425,-0.836137867,0.096610813,3.963923039,0.373926888,-2.893306826,0.246029715,2.644572338,0.249738584,4.821125146,0.429990962,1.711763991,0.252519662,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
96,3.836882169,0.344805038,4.268766195,0.365526653,3.651789015,0.361328448,3.590588302,0.322699898,4.305037023,0.380893356,3.284395993,0.321871378,-0.83108291,0.097137412,3.966008543,0.374784144,-2.886979246,0.246281928,2.615381496,0.248042323,4.850938336,0.438093261,1.657285707,0.251488949,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
98,3.853004896,0.346340721,4.280889482,0.367063014,3.669625789,0.360993821,3.580153441,0.315390102,4.283539597,0.379407797,3.278702231,0.312061958,-0.821290872,0.096325664,3.945462867,0.374349625,-2.864185331,0.247540131,2.555368641,0.246609844,4.843824057,0.438851255,1.574602034,0.251742219,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
100,3.864149207,0.349697402,4.284893896,0.367684617,3.683830055,0.364275867,3.630525869,0.32010409,4.302605717,0.383750032,3.342491648,0.316139908,-0.810461688,0.094562348,3.94565022,0.373605031,-2.848795363,0.245501454,2.534104845,0.241888472,4.854991432,0.439382344,1.539439164,0.245964923,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
102,3.873751553,0.34854231,4.284514158,0.36994344,3.697710436,0.361253001,3.64766475,0.321006285,4.29751116,0.385601389,3.369159145,0.314071982,-0.79951569,0.09319439,3.964174578,0.376024957,-2.841097234,0.244954575,2.462557446,0.235789245,4.844719299,0.436690666,1.441630937,0.243619797,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
104,3.869525263,0.345974246,4.282325538,0.366492122,3.69261086,0.358333782,3.634844208,0.320245555,4.312653385,0.386186286,3.344354561,0.311881529,-0.802625426,0.091813035,3.984708326,0.379433799,-2.854339892,0.243523631,2.533140417,0.231721514,4.85532467,0.438195778,1.537918594,0.22841406,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
106,3.875453803,0.347492241,4.270457802,0.367377955,3.706166375,0.360022968,3.599745794,0.315618285,4.311819196,0.384051293,3.294571479,0.306689262,-0.792693084,0.089439451,3.991620979,0.382025428,-2.843113397,0.243016959,2.513777399,0.234055196,4.860245519,0.438920478,1.508148205,0.231475652,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
108,3.884380979,0.347394918,4.268417832,0.36781177,3.719793757,0.361415591,3.635079344,0.318681241,4.314932415,0.383413813,3.343713742,0.31434784,-0.787900003,0.087961392,3.99165136,0.380681486,-2.836279159,0.242693361,2.500439486,0.237722569,4.880601891,0.439073445,1.480369884,0.240167861,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
110,3.885777203,0.348429465,4.285044896,0.370425018,3.714662477,0.363607626,3.63225847,0.323993381,4.298319993,0.383407453,3.346803531,0.324484747,-0.780408694,0.088008789,3.986241823,0.379694861,-2.823258915,0.243554638,2.608493661,0.244276051,4.888993246,0.44079399,1.631136696,0.248810304,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
112,3.862746702,0.345640068,4.270594572,0.371029881,3.687954757,0.360068117,3.676270783,0.328670005,4.303546643,0.386170094,3.407438272,0.329179335,-0.784985185,0.089629804,3.978173744,0.380269497,-2.826339012,0.247033144,2.584134004,0.235836663,4.890921188,0.441566433,1.595510925,0.241725264,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
114,3.853633365,0.343796415,4.287734424,0.373027219,3.667590054,0.355908529,3.645870578,0.32274123,4.296970919,0.383010777,3.366827575,0.320522898,-0.789891842,0.091613926,3.97686538,0.381501716,-2.832787795,0.250152556,2.488154672,0.233415488,4.894190103,0.441168375,1.45699663,0.239016637,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
116,3.842594002,0.343284405,4.28136836,0.373736679,3.654547849,0.355711644,3.543832636,0.311658538,4.298344792,0.381641154,3.220470283,0.299527707,-0.786364126,0.091566098,3.976283513,0.379438882,-2.827498828,0.248090181,2.443046436,0.225226065,4.905156312,0.440280243,1.387856489,0.219860315,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
118,3.860309674,0.344170963,4.292521296,0.375422193,3.675076122,0.356417304,3.591041454,0.315614054,4.300712769,0.380864631,3.286896604,0.307906513,-0.802803181,0.094199466,3.979584263,0.379108166,-2.852397799,0.249894457,2.512799005,0.227481689,4.899362205,0.4411028,1.489986205,0.218688921,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
120,3.878544432,0.345352533,4.309439211,0.37352674,3.693875242,0.358188926,3.684443262,0.32421943,4.296833631,0.381215484,3.421990247,0.323259828,-0.798640276,0.092996833,3.990509662,0.381502504,-2.851133107,0.246533006,2.534351141,0.228851142,4.879865833,0.440715715,1.529130559,0.219598734,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
122,3.869975394,0.346757641,4.307556211,0.373200695,3.682440758,0.360459612,3.63215062,0.318861777,4.2936645,0.382785979,3.348644671,0.314851949,-0.794402486,0.092361584,3.994104649,0.382326441,-2.84661983,0.246711007,2.616600164,0.239902723,4.864053662,0.440487747,1.653405807,0.249219422,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
124,3.873731692,0.349005082,4.324921126,0.375141331,3.680364792,0.361911409,3.557174033,0.315792304,4.292504225,0.382151265,3.242032522,0.30709833,-0.809575273,0.094169635,3.982415332,0.379243337,-2.863285532,0.247168658,2.662014427,0.252726324,4.847612969,0.437339829,1.725329337,0.268775172,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
126,3.872032085,0.350468313,4.317963184,0.375592937,3.680918757,0.363125453,3.577633373,0.316603902,4.300314208,0.383253494,3.267913015,0.305835341,-0.818993161,0.095460312,3.96597098,0.375989329,-2.869692079,0.247040394,2.589029323,0.237034813,4.843693985,0.439045702,1.622744468,0.251813205,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
128,3.880975742,0.352077509,4.322552575,0.376301763,3.691728527,0.364326898,3.600981119,0.323553108,4.289043841,0.381028479,3.306097096,0.316897972,-0.813470168,0.093943521,3.970632517,0.376505025,-2.86379989,0.245430012,2.603648382,0.234639701,4.84372725,0.441530191,1.643614581,0.236232022,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
130,3.894012625,0.34911782,4.330042294,0.376712378,3.707142766,0.359272853,3.542739671,0.317951557,4.307655874,0.381775836,3.214918441,0.30833967,-0.80610113,0.092917469,3.982371658,0.378625363,-2.858303753,0.246197974,2.584305399,0.230361783,4.858247116,0.443164457,1.609758949,0.231212204,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
132,3.885226569,0.352076152,4.329316434,0.375470948,3.694902342,0.363896261,3.561840466,0.319933061,4.324919404,0.383197105,3.234806636,0.31283073,-0.810635182,0.094820617,3.985293655,0.377874794,-2.866033255,0.248567896,2.579882493,0.235612917,4.856029457,0.444664261,1.604390937,0.232133995,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
134,3.89913172,0.353916127,4.355221823,0.377834275,3.703664533,0.364712587,3.628809886,0.322674317,4.325877078,0.383238345,3.330066804,0.315487238,-0.822492743,0.095784716,3.985721889,0.377267092,-2.883156157,0.248487151,2.673035758,0.249711224,4.865479984,0.44581005,1.733416804,0.243513755,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
136,3.915063698,0.355883908,4.377763991,0.380166426,3.716763573,0.36530761,3.681326807,0.326326683,4.326705584,0.382187988,3.404735903,0.320245401,-0.820485552,0.094349055,3.988828731,0.377026206,-2.881620245,0.244565688,2.632766892,0.261536176,4.8720934,0.447409155,1.673055532,0.264190654,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
138,3.929992034,0.355863852,4.36062743,0.377787629,3.745434006,0.365301384,3.672102615,0.325200441,4.336404716,0.381441268,3.387401715,0.319658395,-0.832073766,0.095949787,3.996515788,0.377439055,-2.90146929,0.246760598,2.605931855,0.255158553,4.878617297,0.446601302,1.631923809,0.25970422,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
140,3.931127391,0.353409193,4.373688456,0.379960571,3.741458363,0.360569397,3.646812206,0.323066478,4.335857881,0.380141286,3.351506917,0.316466198,-0.805393333,0.091618787,3.977601809,0.375063281,-2.855248393,0.240380071,2.635310201,0.255603871,4.890526133,0.447867878,1.668789087,0.262898829,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
142,3.941363646,0.354877041,4.388395325,0.38030459,3.749778641,0.363159028,3.716988528,0.327334257,4.309313997,0.378119477,3.463134755,0.32567954,-0.812226098,0.093007357,3.969442414,0.375176435,-2.861512603,0.242949326,2.554412461,0.245757065,4.88686658,0.448984274,1.554789267,0.254518651,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
144,3.955005127,0.355820093,4.401390094,0.378355111,3.763697284,0.365521427,3.772180638,0.334921991,4.289865582,0.37808877,3.550315662,0.339862518,-0.807012163,0.092907073,3.984490176,0.378137898,-2.860513165,0.246169162,2.501603212,0.241019159,4.880965725,0.447622205,1.481876421,0.251041256,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
146,3.939154681,0.356754962,4.387409817,0.379442988,3.747045337,0.366730396,3.778021475,0.336040875,4.260600222,0.379688329,3.571202012,0.342317839,-0.817205192,0.09321828,3.997902878,0.380954013,-2.880822936,0.246928643,2.558186036,0.240025955,4.860748407,0.444052351,1.571373592,0.256341249,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
148,3.941681934,0.353404174,4.393110965,0.377931375,3.74821235,0.363127589,3.727546748,0.330844719,4.238032044,0.380584264,3.508767335,0.332403637,-0.820839026,0.094238206,3.982035095,0.378705449,-2.879213649,0.246826732,2.597687607,0.247786821,4.865871076,0.443278924,1.625608978,0.269125679,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
150,3.95270714,0.35040221,4.38190497,0.376473179,3.768765214,0.35974912,3.64125512,0.32708425,4.241372377,0.377921292,3.384062011,0.327568107,-0.82604416,0.095319124,3.985669789,0.378144515,-2.88820728,0.247892152,2.681042677,0.258462271,4.863851214,0.444084989,1.745553303,0.280938483,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
152,3.961091321,0.350767179,4.374125736,0.375169408,3.784076572,0.36065328,3.55488792,0.319710027,4.232194996,0.374488747,3.264613459,0.315571039,-0.831520322,0.096218013,3.993860588,0.3790248,-2.899540712,0.249028697,2.727961361,0.258577502,4.846054955,0.44360977,1.820206964,0.279248766,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
154,3.975909269,0.351170466,4.362943747,0.375594206,3.81003735,0.362266031,3.510318491,0.317240665,4.258525177,0.375608399,3.189658483,0.308571484,-0.820221172,0.094428412,3.996125597,0.378075832,-2.884369787,0.249857251,2.738991614,0.268645996,4.853157998,0.447625988,1.832920307,0.29664631,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
156,3.969015781,0.354243386,4.356018751,0.37529524,3.803157365,0.36694065,3.555726119,0.31853379,4.294849378,0.376404231,3.238959008,0.310369688,-0.815586373,0.094358848,4.002223051,0.379426719,-2.880361841,0.250325784,2.724353178,0.258216655,4.858200691,0.448861314,1.809847101,0.283412233,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
158,3.934097976,0.353478549,4.358497287,0.374973719,3.752212557,0.367247954,3.562151376,0.313757459,4.300097297,0.37653115,3.245888838,0.301865071,-0.822050833,0.094270924,3.993574584,0.380092324,-2.885890298,0.249665106,2.712730786,0.253205584,4.848023249,0.444369014,1.797605445,0.273671361,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
160,3.913807733,0.354068946,4.324645963,0.372305447,3.737734206,0.369499048,3.597076343,0.316112565,4.291504339,0.375407492,3.299464345,0.308428077,-0.83358339,0.094638861,3.984868944,0.376710642,-2.89863439,0.246596009,2.689337761,0.251367381,4.856686999,0.445804786,1.760473801,0.262393331,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
162,3.920939275,0.354673546,4.326097588,0.372542684,3.747299998,0.368863768,3.668465696,0.324353437,4.314061719,0.376730285,3.391781686,0.322284056,-0.832088158,0.09326285,3.974758254,0.373871543,-2.892165192,0.241439643,2.726115828,0.259615687,4.852999189,0.446691205,1.814594387,0.273924992,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
164,3.939019233,0.353169474,4.338315562,0.374480582,3.767892235,0.366696215,3.73122158,0.336505836,4.322118184,0.377623614,3.477980178,0.340200468,-0.820815367,0.091190725,3.978696426,0.374231875,-2.877748993,0.238532905,2.767283267,0.245064253,4.849662957,0.445496259,1.874834829,0.245122006,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
166,3.934028022,0.352822084,4.338890447,0.375538621,3.760515554,0.366603779,3.704605736,0.32790001,4.28776461,0.378232993,3.454680505,0.325137485,-0.801512065,0.08991155,3.978815884,0.3766101,-2.850224043,0.241568139,2.706849974,0.234292264,4.861296463,0.443735405,1.783515764,0.227579594,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
168,3.932362995,0.354104864,4.330180511,0.374384278,3.761869774,0.367721994,3.694040987,0.332301226,4.29036277,0.376206153,3.438474508,0.333112546,-0.793316075,0.089949976,3.989597332,0.377195686,-2.843136107,0.242743082,2.711993302,0.237256149,4.861184304,0.443181287,1.790911444,0.231282996,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
170,3.951069711,0.35352631,4.312763103,0.375620513,3.796058257,0.365832865,3.676829436,0.333657478,4.280537593,0.373799257,3.418097369,0.338119183,-0.799377484,0.090152339,4.006123836,0.381487702,-2.85887805,0.244957408,2.68443869,0.237956828,4.874274435,0.446227154,1.745937657,0.235659379,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
172,3.963956565,0.357597144,4.309130039,0.375051751,3.816025076,0.371172601,3.668893565,0.335150067,4.248394861,0.369426295,3.420535867,0.343263529,-0.808836729,0.090990112,3.997703549,0.381575391,-2.868782562,0.245908905,2.659300604,0.233923718,4.876148315,0.448966529,1.709223014,0.232841621,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
174,3.956795115,0.354752956,4.318904271,0.375251237,3.801605477,0.367664863,3.588267961,0.327795325,4.243609338,0.366351648,3.30740737,0.330502073,-0.819968632,0.090800299,3.997216967,0.38188885,-2.884476746,0.245039941,2.553031128,0.231528592,4.870489907,0.449067653,1.559834509,0.234766385,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
176,3.952893288,0.353263889,4.315926211,0.368941867,3.797307749,0.368344001,3.626770614,0.333814272,4.262592858,0.369833807,3.354275367,0.33957695,-0.821276776,0.092976871,3.99403309,0.381506144,-2.884981004,0.250103654,2.577026725,0.225844901,4.867674694,0.444449882,1.595320452,0.231673927,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
178,3.955277458,0.353894315,4.330463963,0.369962049,3.794483241,0.368742439,3.649133004,0.330294265,4.269861611,0.371908132,3.383106458,0.331897683,-0.811035964,0.092768001,4.0060953,0.382847436,-2.875520791,0.251569604,2.596044334,0.226808579,4.855866089,0.442179465,1.627549296,0.233328408,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
180,3.946757374,0.356372823,4.346614239,0.370017508,3.775390146,0.372753041,3.697121652,0.33393966,4.271741337,0.373548897,3.450856072,0.336684498,-0.828746236,0.094439325,4.017022336,0.38299425,-2.905504195,0.253748142,2.646108453,0.236731769,4.842421373,0.438377154,1.704831487,0.244527246,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
182,3.945298264,0.354953481,4.349733186,0.370039136,3.771969012,0.371182334,3.773883646,0.34021104,4.282782401,0.379174918,3.55578418,0.344020714,-0.842241176,0.095362674,4.014256134,0.379390695,-2.923597166,0.252121042,2.603648056,0.23107332,4.860466334,0.438883292,1.636440223,0.242383016,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
184,3.914429049,0.355191562,4.364957651,0.369623298,3.721345362,0.374948984,3.641046202,0.327673738,4.278778741,0.37748914,3.367732256,0.324260555,-0.845118819,0.094329394,4.011339966,0.377619046,-2.926458298,0.248865716,2.634798154,0.236685167,4.874715844,0.438402992,1.674833429,0.251567059,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
186,3.892362358,0.356550045,4.342582031,0.369986301,3.69941107,0.377193686,3.598750311,0.322027057,4.281704687,0.37756736,3.306055579,0.316573935,-0.837499593,0.091211866,3.999129251,0.377968827,-2.910340526,0.245845679,2.694247613,0.243109869,4.866388137,0.438040392,1.763330245,0.25326129,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
188,3.905591095,0.355620718,4.307588808,0.36933103,3.733306361,0.375177307,3.599451546,0.318949442,4.287094253,0.379480091,3.304747529,0.311516478,-0.827589748,0.091110533,3.994061296,0.3781678,-2.894011624,0.245698963,2.733642163,0.248251674,4.848688117,0.438898666,1.827193897,0.261034159,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
190,3.910546453,0.354140655,4.309153614,0.371188302,3.739714813,0.372714114,3.621435937,0.327029419,4.291836331,0.378777113,3.334121483,0.324215926,-0.824053874,0.09180578,3.996854029,0.37789664,-2.890157261,0.247476653,2.725073294,0.250002333,4.861195567,0.442526275,1.80959232,0.269788868,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
192,3.915407896,0.355766939,4.323513027,0.371121647,3.740505696,0.375179772,3.630458521,0.324784316,4.305996478,0.379339018,3.340942254,0.320045144,-0.817885716,0.092503945,3.997409044,0.379321686,-2.88158347,0.250086085,2.704964845,0.257869191,4.859300358,0.443900306,1.781678197,0.282693588,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
194,3.927533416,0.356866985,4.318446848,0.371884207,3.759999088,0.374718649,3.64957244,0.33093221,4.31281206,0.377687415,3.365326888,0.331709529,-0.830279562,0.093679917,3.985798088,0.376820197,-2.894312841,0.251643996,2.650030191,0.250543675,4.861485382,0.442761792,1.702263681,0.2702633,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
196,3.932812578,0.357479211,4.321563728,0.374857586,3.766204942,0.375070459,3.652175192,0.322910638,4.298216646,0.377553132,3.375300283,0.318520538,-0.839437736,0.093763642,3.992226419,0.376480863,-2.910150946,0.250948996,2.622409563,0.237545723,4.881985804,0.443788373,1.654019745,0.24548712,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
198,3.940265237,0.357121296,4.33229543,0.377970632,3.772252297,0.372493345,3.674633983,0.321533562,4.300911685,0.377470145,3.406229253,0.315330175,-0.832031894,0.092532278,3.994776768,0.376619257,-2.900664178,0.248522216,2.567428753,0.234063255,4.892322116,0.44328242,1.571045884,0.242849566,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
200,3.955550958,0.359618639,4.329314042,0.376570776,3.795366779,0.374194561,3.670885672,0.323637351,4.286629676,0.378548876,3.406995385,0.319032481,-0.822953425,0.092353383,3.991708795,0.377970461,-2.886380091,0.250362316,2.644915051,0.249214209,4.887922621,0.443802624,1.683626092,0.259541918,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
202,3.954943871,0.358561483,4.326358648,0.374555527,3.795766109,0.373099335,3.703512967,0.325756555,4.275139881,0.379840015,3.458530004,0.322811837,-0.825276646,0.092331793,3.975641615,0.375150274,-2.882813043,0.249201265,2.660901613,0.250615454,4.890511533,0.444686435,1.705354504,0.273720811,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
204,3.940113918,0.360861677,4.351785438,0.375136495,3.763683267,0.376523225,3.675934309,0.322886371,4.266042925,0.376773686,3.423030617,0.318002547,-0.827862932,0.093478192,3.989998084,0.375918716,-2.89266051,0.250086643,2.604808119,0.246422355,4.875782265,0.444187403,1.631533485,0.269035233,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
206,3.939628932,0.361686089,4.380800521,0.375748624,3.750555394,0.377580902,3.636969322,0.327107908,4.27118221,0.376511226,3.365163798,0.32310415,-0.848995737,0.095969169,3.993718281,0.376046731,-2.924444602,0.251163671,2.542446204,0.23633705,4.89772904,0.447188231,1.533039275,0.256717009,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
208,3.958980488,0.363007425,4.405624009,0.375210475,3.767561836,0.379401698,3.621871553,0.328589345,4.282519979,0.376064489,3.338736513,0.327451385,-0.848419633,0.095676226,4.001870731,0.378060714,-2.927115503,0.252189149,2.544288924,0.239266054,4.906845606,0.448203268,1.531764632,0.256505191,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
210,3.969056123,0.362037933,4.403730526,0.377413782,3.782767094,0.376621214,3.60395989,0.326064882,4.302269431,0.375155874,3.304684373,0.323614,-0.831368577,0.093639109,3.991073017,0.3795647,-2.89812926,0.252581348,2.577093979,0.241931633,4.8853922,0.447470571,1.587823313,0.265117036,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
212,3.984095733,0.358444605,4.398799082,0.378737439,3.806365726,0.371344113,3.622880774,0.325619588,4.297360812,0.376373598,3.3338179,0.323243517,-0.831735602,0.093928305,3.975960367,0.379159935,-2.892176731,0.252928745,2.641192846,0.243296593,4.886574658,0.447026905,1.678886355,0.267507904,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
214,3.983042524,0.358206474,4.385123543,0.376105025,3.810722087,0.37355749,3.647672293,0.323390505,4.313037593,0.380164576,3.362515736,0.317549071,-0.814015055,0.090842298,3.973774041,0.379602994,-2.865924667,0.25002641,2.67329942,0.247330856,4.893924313,0.443549644,1.721603037,0.269317104,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
216,3.982905824,0.357077827,4.375684814,0.376422963,3.814571972,0.372594773,3.645975133,0.324432683,4.309800298,0.383046133,3.361478634,0.317567231,-0.822629392,0.092224989,3.97930779,0.378859018,-2.88060247,0.250017982,2.618077055,0.236822946,4.898721345,0.440972811,1.640658074,0.255649244,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
218,3.985190125,0.355332213,4.360501452,0.377667193,3.824342413,0.369583187,3.675084573,0.329805532,4.316530479,0.382243078,3.400179185,0.328113019,-0.824937325,0.092393171,3.976952218,0.377047074,-2.882889987,0.247536852,2.639283919,0.234875118,4.906195057,0.441549925,1.667750574,0.249525588,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
220,3.977195227,0.356332632,4.336887928,0.375808031,3.823041213,0.371388787,3.678479443,0.330024162,4.323486291,0.383788274,3.402047937,0.326755837,-0.838283078,0.094220073,3.973766924,0.374574906,-2.900590222,0.246675938,2.643366239,0.231644574,4.903199485,0.440384675,1.674866277,0.236078444,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
222,3.978761807,0.35717196,4.308925277,0.372846579,3.837263176,0.373857111,3.673320334,0.331115507,4.314359483,0.384097785,3.398589271,0.329731129,-0.855230448,0.095963509,3.958839337,0.371666841,-2.918403213,0.247283482,2.689243275,0.245709698,4.893251021,0.440129667,1.744668526,0.257618674,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
224,3.976784222,0.353224094,4.297865027,0.374471849,3.839178162,0.368024806,3.668558606,0.32984342,4.319255607,0.381331241,3.389688463,0.329640298,-0.867737734,0.097826696,3.947399898,0.372709449,-2.931368148,0.251306577,2.650073161,0.248055103,4.909124236,0.441018839,1.681908414,0.267999065,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
226,3.96333308,0.353638023,4.303174743,0.374778599,3.817686653,0.368832536,3.648244507,0.322473238,4.309005431,0.377922123,3.365061254,0.316935484,-0.860396658,0.098814147,3.947000522,0.375154575,-2.920709736,0.255954461,2.603394848,0.238710939,4.916415602,0.444152822,1.612100239,0.250440913,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
228,3.959461585,0.352153528,4.303487387,0.373446462,3.812021956,0.364539716,3.651347862,0.329321901,4.323190094,0.377550759,3.363415476,0.326537255,-0.863316521,0.099089203,3.959998347,0.377125747,-2.930451464,0.257648879,2.576661348,0.234444026,4.894076362,0.444757217,1.583483485,0.245452235,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
230,3.952441559,0.354014751,4.336884444,0.376723492,3.787680322,0.366228503,3.675982896,0.327984113,4.346503214,0.379369598,3.388617045,0.322808349,-0.859032621,0.097020145,3.968702555,0.37786371,-2.928061982,0.254949208,2.573115404,0.237759194,4.910135451,0.444548368,1.571535384,0.247206424,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
232,3.950831008,0.35220674,4.327360636,0.375191347,3.789461168,0.363712815,3.736145543,0.331393991,4.319366047,0.377109855,3.486193898,0.331374274,-0.865334218,0.097246929,3.967414282,0.376318963,-2.936512146,0.252830168,2.581874551,0.239717471,4.928722411,0.446963378,1.576082612,0.248373013,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
234,3.949007402,0.35170586,4.334186305,0.374178196,3.78393073,0.364756904,3.752429604,0.336003577,4.303799625,0.376799052,3.516128166,0.341822039,-0.861658774,0.096363753,3.969933185,0.375348765,-2.932341042,0.250021039,2.524731635,0.234593836,4.931431131,0.446742188,1.493288994,0.246002447,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
236,3.952719581,0.349538031,4.320563066,0.369874817,3.795072374,0.363219425,3.741225353,0.336857316,4.291134527,0.378343204,3.505549993,0.339602744,-0.853637423,0.094824046,3.952097342,0.374078659,-2.913238036,0.248812836,2.480781826,0.23431546,4.918736549,0.443685376,1.435944088,0.250934517,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
238,3.960754329,0.35140367,4.321372685,0.365166277,3.806203605,0.366830219,3.642266361,0.329073288,4.294095548,0.377728504,3.362910995,0.326865526,-0.838676313,0.093573829,3.94599376,0.374413931,-2.889249202,0.248972235,2.443107606,0.231225027,4.908724997,0.442546466,1.386414439,0.250280764,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
240,3.981349326,0.352707586,4.290127319,0.361176909,3.849015901,0.369708393,3.631106791,0.331788166,4.301988421,0.375504446,3.343586093,0.332254398,-0.837572263,0.09305259,3.953937586,0.375001484,-2.891076484,0.248723419,2.496789791,0.240048594,4.900805663,0.444540633,1.466497274,0.270022893,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
242,3.981700934,0.353042107,4.291650781,0.36214557,3.848865284,0.370470003,3.643508438,0.325537776,4.307343784,0.37628977,3.359007576,0.322017539,-0.846822184,0.094677816,3.949638911,0.374279182,-2.902448368,0.250627098,2.538704079,0.246259748,4.922073168,0.447345194,1.517260184,0.275084167,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
244,3.982710917,0.355124498,4.301614774,0.364337979,3.846037836,0.373536368,3.65433269,0.321325813,4.291063158,0.375141252,3.381448203,0.31794439,-0.850941368,0.096154857,3.945976383,0.373156859,-2.906763261,0.25196974,2.507072849,0.243571739,4.925886029,0.446914381,1.470438628,0.271950039,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
246,3.966062078,0.35341149,4.312115055,0.360516148,3.81775366,0.373239692,3.687210892,0.324523519,4.29318327,0.376496862,3.427508444,0.321541344,-0.854796443,0.095954155,3.950255394,0.373582568,-2.914104373,0.252326609,2.512837501,0.240834268,4.949571705,0.447303165,1.468522842,0.26114684,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
248,3.974884577,0.353563291,4.312917222,0.360823556,3.830013443,0.373668256,3.677827963,0.327762611,4.302810635,0.379192631,3.409978247,0.324887646,-0.848829801,0.09619789,3.949494556,0.375224857,-2.905254526,0.253957305,2.506663103,0.237998704,4.941607572,0.449326916,1.463115474,0.258482644,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
250,3.958461654,0.355510434,4.323598095,0.362154405,3.801974608,0.37493561,3.673786827,0.32873384,4.318978899,0.379854867,3.397275939,0.326781663,-0.847750136,0.095856602,3.949306087,0.377007447,-2.903631374,0.254425188,2.506403538,0.228005699,4.943886188,0.449693853,1.461768116,0.237239062,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
252,3.959267149,0.35380352,4.328563238,0.363907489,3.800997396,0.372292883,3.69568055,0.333627929,4.321476073,0.381027383,3.427482468,0.33568222,-0.835671899,0.094102634,3.946948604,0.37704637,-2.885366401,0.252294968,2.524052108,0.236163617,4.926993786,0.446836588,1.494219961,0.257012716,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
254,3.964580075,0.35422308,4.342529117,0.366089502,3.802601915,0.371785052,3.635414678,0.324218748,4.328408368,0.381290577,3.338417383,0.316431404,-0.834012035,0.093538515,3.952648382,0.378652271,-2.885437927,0.252123584,2.535892442,0.236919252,4.924349141,0.444383509,1.512268142,0.255479891,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
256,3.961283558,0.354900032,4.339843145,0.365259757,3.799043735,0.372753065,3.607203581,0.318522004,4.335557698,0.380855008,3.295051817,0.306973619,-0.837814693,0.093694697,3.97145858,0.379517363,-2.898931811,0.251743752,2.502460089,0.237503143,4.941194871,0.445483494,1.45728804,0.253646912,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
258,3.969931936,0.358702209,4.360572829,0.368822689,3.80251441,0.376408942,3.625463432,0.316436007,4.322081242,0.378635182,3.326912942,0.305157517,-0.844755096,0.093253976,3.973120214,0.378651847,-2.9095588,0.248830979,2.45366907,0.227134547,4.942430151,0.446576493,1.387057179,0.241227522,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
260,3.937989646,0.352208303,4.37183671,0.36986131,3.752055191,0.364126788,3.644510653,0.328034914,4.343240904,0.381364471,3.345054832,0.322796018,-0.842572189,0.093613663,3.980782116,0.379722652,-2.909724034,0.250356496,2.4327472,0.220484833,4.939230281,0.447678721,1.358540165,0.233390518,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
262,3.947136587,0.350160649,4.35083685,0.367670227,3.774122188,0.364030594,3.707303654,0.337362919,4.330757699,0.38096374,3.440109064,0.339560944,-0.841733137,0.094672695,3.980312395,0.37936419,-2.90832408,0.251418358,2.466117373,0.222667825,4.920123112,0.446952226,1.414400627,0.229589414,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
264,3.952525679,0.350022651,4.341935967,0.364597334,3.785635556,0.364387181,3.705373764,0.335522534,4.321478705,0.38031133,3.44132879,0.337746306,-0.835290463,0.095348376,3.968975254,0.377843139,-2.894261484,0.251566811,2.433258214,0.224674778,4.906400769,0.444204498,1.373339976,0.237085317,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
266,3.951405693,0.349485752,4.343902151,0.366377408,3.783192926,0.362299454,3.724954218,0.337661852,4.328294359,0.380004694,3.466379872,0.342015769,-0.821291541,0.092699145,3.971488504,0.376748333,-2.875340131,0.247888204,2.491583722,0.234539035,4.912149461,0.443776892,1.454198404,0.243939832,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
268,3.959404713,0.350642151,4.329840567,0.366592549,3.80064649,0.363717425,3.734666008,0.335257305,4.306781686,0.377610012,3.489473574,0.339377027,-0.823989368,0.091901633,3.970637179,0.375338146,-2.878829317,0.245421367,2.505025631,0.234621824,4.915407632,0.444097472,1.472004773,0.240747701,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
270,3.965267519,0.348959222,4.320379011,0.366402139,3.813076879,0.361421612,3.729281598,0.332853374,4.303027684,0.377393585,3.483390418,0.335238699,-0.82730654,0.092378683,3.976084146,0.377000323,-2.885902549,0.247089649,2.481530633,0.229306121,4.916046668,0.444238284,1.438166618,0.232619026,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
272,3.974130165,0.350750889,4.312218292,0.363554097,3.829235253,0.365834519,3.644420278,0.322889422,4.292587187,0.375828534,3.36663446,0.318518474,-0.831509393,0.093157265,3.96852833,0.37640247,-2.888668418,0.248291777,2.411650685,0.221898149,4.922232306,0.445538761,1.335687134,0.221320382,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
274,3.960271649,0.351454183,4.31711426,0.364037749,3.807339101,0.366257779,3.592064435,0.319129576,4.317177521,0.377474592,3.281301683,0.309353137,-0.836246364,0.092963013,3.979492317,0.377880373,-2.90013437,0.248973462,2.473790946,0.230989524,4.931197919,0.445521224,1.420616528,0.230817159,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
276,3.949317637,0.35375661,4.332838652,0.367749303,3.784951488,0.368241339,3.66199811,0.322901465,4.325031816,0.375141711,3.377840807,0.317699842,-0.841415703,0.093344373,3.971433418,0.378260305,-2.904065326,0.250523357,2.529057217,0.24042815,4.942213672,0.449518876,1.494847308,0.246250597,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
278,3.960720219,0.352331324,4.32918349,0.368397362,3.802807388,0.365881682,3.694707552,0.324127639,4.303543153,0.373528711,3.433778009,0.320232458,-0.849968202,0.093349032,3.967793164,0.37775748,-2.914723073,0.249832299,2.52715074,0.239677071,4.963247349,0.450144314,1.483109336,0.245447821,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
280,3.956726522,0.351425066,4.331883992,0.365754862,3.795944749,0.365748124,3.712454076,0.328649971,4.320787631,0.373975323,3.451739696,0.325273303,-0.863786787,0.095387031,3.972724,0.376637079,-2.936577125,0.251805573,2.529049283,0.238847959,4.96578756,0.450248797,1.484732878,0.24134684,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
282,3.973486598,0.348813076,4.344652541,0.365133961,3.814415479,0.362556615,3.757427139,0.328799664,4.296582821,0.373788736,3.526360418,0.327863005,-0.861397066,0.094869084,3.984404849,0.377324137,-2.938169315,0.251984027,2.565772371,0.240796987,4.952906978,0.447271968,1.542714682,0.241315025,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
284,3.975919159,0.347629663,4.367642635,0.365059231,3.80803767,0.359659961,3.734060089,0.332528548,4.301927158,0.374691622,3.490688488,0.331941849,-0.866052456,0.09674273,3.981101616,0.374916155,-2.943404201,0.253355868,2.527880678,0.235019875,4.962394988,0.448644592,1.484517403,0.235834085,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
286,3.954872604,0.348404795,4.345522216,0.363785428,3.787451342,0.360568345,3.709268912,0.329998496,4.301481234,0.373375365,3.455463632,0.329364527,-0.866234607,0.097721535,3.97642448,0.3748582,-2.94165993,0.254786504,2.472994243,0.226007269,4.964104388,0.448293561,1.40537561,0.218053691,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
288,3.952609864,0.348811077,4.324779757,0.360880154,3.793108482,0.362614384,3.761736733,0.331214151,4.320103244,0.374566054,3.5224368,0.332367709,-0.85126922,0.096889808,3.964757125,0.377714977,-2.915280511,0.2575499,2.502638797,0.228237009,4.965848727,0.450712062,1.446977399,0.221571647,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
290,3.954379833,0.348694426,4.316007855,0.363667075,3.799396395,0.36100013,3.791334598,0.336142639,4.322260613,0.373228935,3.563794878,0.341254661,-0.843839693,0.095110941,3.961531024,0.378487216,-2.903284287,0.25578247,2.493554774,0.225744418,4.99235195,0.452727407,1.422641698,0.211777901,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
292,3.952202541,0.351426665,4.330229411,0.366408732,3.790191025,0.364636329,3.737792326,0.32822451,4.34145638,0.372526747,3.479079159,0.328233309,-0.839245374,0.094577062,3.970684612,0.380459917,-2.90064394,0.255195735,2.520678341,0.229058656,5.025174766,0.455776057,1.447322731,0.210570494,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
294,3.972291057,0.350206272,4.341430308,0.370695571,3.814088521,0.36091094,3.68518717,0.321836173,4.325692522,0.369918914,3.410684876,0.321158007,-0.839889281,0.092948947,3.981711354,0.382134511,-2.906289553,0.25313846,2.564952887,0.233153899,5.004792317,0.454046999,1.519307417,0.209156093,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
296,3.9732731,0.350543277,4.340248495,0.370877983,3.815997931,0.362075483,3.641639526,0.3227692,4.350773572,0.374104344,3.337724935,0.320147335,-0.841575876,0.092069715,3.983683706,0.380882667,-2.909544268,0.250323323,2.578102118,0.23700706,4.999078753,0.451887807,1.540540704,0.215538011,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
298,3.969008979,0.35019699,4.347005131,0.371403324,3.807010628,0.36191692,3.690369968,0.330349602,4.348025938,0.375477473,3.408517409,0.332092698,-0.847727856,0.094013859,3.970375285,0.381912933,-2.912629202,0.25463655,2.526243387,0.235814708,4.993288707,0.452810227,1.46893825,0.228125436,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
300,3.95650829,0.34945712,4.353332873,0.373847363,3.786440612,0.359758376,3.62334291,0.320365802,4.344923257,0.375259635,3.31409419,0.315019233,-0.843600321,0.094147111,3.96079256,0.383396538,-2.902625841,0.256606621,2.496111084,0.225685063,4.993914331,0.454077525,1.425623979,0.219207898,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
302,3.960194103,0.348837382,4.349699022,0.37106253,3.793263423,0.359645261,3.632381847,0.318536297,4.338287212,0.375092759,3.329850977,0.3102071,-0.829077269,0.092357211,3.953999292,0.382509894,-2.878967224,0.254399815,2.50006228,0.230308846,4.986080494,0.450046119,1.434625902,0.236030985,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
304,3.964580637,0.347272901,4.340630827,0.36603461,3.803416269,0.3590408,3.617283407,0.31333212,4.346808937,0.370343526,3.304629608,0.303361719,-0.836133793,0.092035251,3.957908436,0.380521887,-2.890723319,0.25169299,2.499717304,0.229133593,4.988934805,0.450907968,1.432909803,0.235228856,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
306,3.966501341,0.344764569,4.328948104,0.364289184,3.811167015,0.355240397,3.629977848,0.313877638,4.346298848,0.371070475,3.322983133,0.302596019,-0.850005686,0.092436129,3.968875108,0.380315116,-2.915240312,0.251126465,2.490794477,0.229404037,5.012051491,0.453525227,1.410255756,0.234740938,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
308,3.972953755,0.351542745,4.327496963,0.365077439,3.821006666,0.364016627,3.710092533,0.327320517,4.343575971,0.372168626,3.43859963,0.325014945,-0.85149104,0.093605888,3.962388663,0.379736304,-2.914582341,0.251907862,2.495826655,0.226901345,5.021354486,0.453763469,1.413457584,0.227883835,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
310,3.975866496,0.355732032,4.313007976,0.365583002,3.83137729,0.370067672,3.745011212,0.332487101,4.317327131,0.370943805,3.499732961,0.335983411,-0.859477786,0.095714631,3.963549815,0.377931434,-2.926489615,0.25303925,2.458565114,0.22150973,5.000324693,0.451934899,1.36923958,0.224450362,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
312,3.983210323,0.359959263,4.296086569,0.364661122,3.849120504,0.376389984,3.714652286,0.334770854,4.296237213,0.368127338,3.465401602,0.341601718,-0.864998978,0.097032777,3.978539949,0.377526697,-2.940801375,0.254595955,2.432128389,0.219708609,5.005542672,0.449507781,1.329236553,0.222000301,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
314,3.996948475,0.358375265,4.308815248,0.365307219,3.863291287,0.374517868,3.675893996,0.331040847,4.332147421,0.370239335,3.394642528,0.332746186,-0.855956397,0.097310531,3.971033169,0.377559271,-2.924666212,0.257529515,2.45266523,0.223863009,5.022549072,0.449368804,1.351286441,0.226832079,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
316,4.009312296,0.359832713,4.32021408,0.365952543,3.876068674,0.376420372,3.700755416,0.32852534,4.349826536,0.37043646,3.422582079,0.330161705,-0.850085025,0.095881561,3.984290306,0.378953365,-2.921960167,0.256403017,2.37873809,0.215222694,5.007818021,0.447785454,1.251989549,0.208158908,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
318,4.012725444,0.359447658,4.329859463,0.364287669,3.876810864,0.376017565,3.65734451,0.324430064,4.340876955,0.367114858,3.364402034,0.323894442,-0.849156259,0.09461297,3.996850916,0.37867571,-2.926016477,0.253486659,2.409781245,0.213590146,5.009381924,0.448838427,1.295666669,0.191622518,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
320,3.997733342,0.358770814,4.321591304,0.361782432,3.858937073,0.376545709,3.673042652,0.323911922,4.346042799,0.368158722,3.384614017,0.323256405,-0.847071141,0.094593111,4.000943317,0.381113831,-2.924791623,0.254604707,2.37571483,0.20976576,5.004377322,0.448731218,1.249145191,0.191115196,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
322,4.004448892,0.356769047,4.344412129,0.364054708,3.858750361,0.372805126,3.729978893,0.328288811,4.352306613,0.373946399,3.463267013,0.327539862,-0.8487623,0.093798215,3.997751367,0.382125996,-2.925839586,0.252325791,2.443551225,0.214772893,4.993953235,0.446026651,1.350521793,0.20412688,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
324,4.009846827,0.359747029,4.340327819,0.365273591,3.868212116,0.377471744,3.767368535,0.332232948,4.366196589,0.373338036,3.510727941,0.334776485,-0.855909028,0.094813806,4.004378062,0.383094906,-2.93888921,0.253540121,2.468632357,0.220772385,5.001546422,0.446802564,1.383097758,0.210774407,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
326,3.998221661,0.361826777,4.341828221,0.367076068,3.850961707,0.380477066,3.813288709,0.336186248,4.362244061,0.373785335,3.57802213,0.340587908,-0.841787668,0.092740185,3.997827153,0.380811455,-2.915908305,0.248188521,2.419488341,0.216520895,5.01872755,0.444584555,1.30552868,0.203205476,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
328,3.988371283,0.360537154,4.353519827,0.366570162,3.83187905,0.379599457,3.711211562,0.332557083,4.345398559,0.373388243,3.439417135,0.335412886,-0.841152208,0.092034699,3.994147522,0.380924641,-2.913423521,0.248133902,2.422409885,0.212141183,5.012389907,0.444613308,1.312418447,0.200326393,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
330,3.980501009,0.360610481,4.340834788,0.367514572,3.826072247,0.377600234,3.727077051,0.32975419,4.334972972,0.37514223,3.466550227,0.329632267,-0.842117884,0.092741574,3.993406448,0.381466296,-2.914485455,0.249098838,2.36276923,0.209292687,4.989341538,0.44484425,1.237095384,0.196581022,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
332,3.977949736,0.356896276,4.348462782,0.36854149,3.81915843,0.372247645,3.737341731,0.332016437,4.304662097,0.372215562,3.494204431,0.335567376,-0.850671983,0.092809671,3.992314256,0.380950261,-2.926237514,0.248466552,2.381941026,0.214872934,4.974466946,0.442740844,1.270858489,0.209498014,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
334,3.967811711,0.352896407,4.35811628,0.366762003,3.800538324,0.3667465,3.6639628,0.318210706,4.316555414,0.373611906,3.384280251,0.311269788,-0.840844055,0.092167885,3.993162972,0.383135005,-2.912561352,0.250049799,2.442480395,0.223347959,4.981363483,0.44412764,1.354387643,0.219923803,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
336,3.969197994,0.351198123,4.338603299,0.363168378,3.810881435,0.366024884,3.673975226,0.322771798,4.345807112,0.37697475,3.386047274,0.317002837,-0.839995276,0.092263541,3.999577248,0.384111563,-2.914097786,0.250769664,2.462624938,0.221654217,4.9809192,0.4448674,1.383355968,0.205704273,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
338,3.990033164,0.353877489,4.33362018,0.362741214,3.842781585,0.370387614,3.692820384,0.322731094,4.348967168,0.375629659,3.41161462,0.317579835,-0.836354551,0.092178048,3.997403019,0.383459628,-2.907964939,0.251513745,2.459481886,0.22412277,4.980738293,0.442472966,1.378943426,0.206622332,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
340,4.011329314,0.355970974,4.339509655,0.362228899,3.870680596,0.373731191,3.710796944,0.326064757,4.351738414,0.374227378,3.436107742,0.322871169,-0.842200292,0.093848183,4.001206364,0.383068147,-2.917946001,0.254813899,2.412682046,0.220207246,4.988214041,0.444593089,1.308882619,0.200149958,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
342,4.013032091,0.354616032,4.332759789,0.361509029,3.876005935,0.371896225,3.68915411,0.328034645,4.356610361,0.375406533,3.403101431,0.324799984,-0.840097104,0.094142489,3.996963394,0.381895842,-2.913123032,0.254210787,2.407925958,0.22159459,4.989554097,0.444699763,1.301513898,0.201017436,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
344,4.007324309,0.354412203,4.342475231,0.36124797,3.863688199,0.371856715,3.712940613,0.331614792,4.360096253,0.376013936,3.435588196,0.331470054,-0.84291903,0.094274201,4.004522453,0.382668227,-2.920393952,0.253464374,2.449058064,0.229316951,4.986885385,0.443241657,1.361417783,0.214418648,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
346,3.994269734,0.353038763,4.340279205,0.361811942,3.845979961,0.370017501,3.730096348,0.329709195,4.353651602,0.376801981,3.462858382,0.327799533,-0.841505901,0.093812911,3.993745051,0.380986879,-2.913756309,0.25111782,2.406874637,0.217002977,4.989076188,0.441513595,1.30021683,0.192539888,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
348,3.987374188,0.355006619,4.335600153,0.361331438,3.838134489,0.373060272,3.714355285,0.3301491,4.349410935,0.375008728,3.442188578,0.328629065,-0.836370895,0.092483879,4.003758989,0.382435321,-2.910712274,0.248950381,2.398478449,0.218336433,4.995257411,0.442897722,1.285573179,0.202640066,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
350,3.972778037,0.354099552,4.331077633,0.36587645,3.819221068,0.371150773,3.735844739,0.333070617,4.335505269,0.371768598,3.478847369,0.335841554,-0.831108524,0.0905916,4.01152803,0.383063747,-2.90652419,0.246860862,2.449720354,0.219529865,4.984297626,0.439474636,1.363472952,0.202349928,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
352,3.973482415,0.352026724,4.328516299,0.367710785,3.821325036,0.368298969,3.742976405,0.337920376,4.331766801,0.373055351,3.490637663,0.341659702,-0.841940345,0.092912253,4.025770235,0.38495079,-2.928102022,0.251337347,2.491973446,0.230487529,5.000116281,0.439838839,1.417055088,0.210267277,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
354,3.968652839,0.351256089,4.333044985,0.366615141,3.812484777,0.368184745,3.710322584,0.328747694,4.341861269,0.373559111,3.439663147,0.325408393,-0.833586454,0.092103898,4.028420457,0.385659581,-2.917303701,0.250929847,2.446227601,0.226376651,4.991946376,0.440007257,1.355205269,0.204145073,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
356,3.987021358,0.352897985,4.355325471,0.365448203,3.829176738,0.369689729,3.706029582,0.323158116,4.343498273,0.372529208,3.432828714,0.318033754,-0.840976303,0.093496905,4.030517603,0.385991252,-2.928759405,0.253373206,2.449305308,0.230161941,4.986024076,0.438727635,1.362140122,0.214857752,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
358,3.96281606,0.352381741,4.345838092,0.363772948,3.79866376,0.369264987,3.723370868,0.326433888,4.335399438,0.370408378,3.46107291,0.325200814,-0.850650374,0.095351357,4.050088673,0.387258162,-2.950967109,0.25593442,2.435933116,0.232254376,4.993514767,0.440389792,1.339826695,0.226040101,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
360,3.981057562,0.351303732,4.346590724,0.36667793,3.824400493,0.367715615,3.722069037,0.331489112,4.324691125,0.36516877,3.463802428,0.337049145,-0.854617383,0.095761148,4.052138733,0.387416572,-2.957512861,0.256496362,2.475193273,0.241997357,5.002527659,0.441275012,1.392049964,0.245916221,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
362,3.97768823,0.354367874,4.355944651,0.370902992,3.815578335,0.371807553,3.699195001,0.332683132,4.331046876,0.36438453,3.42840134,0.339638924,-0.852262842,0.095170435,4.045728297,0.386881074,-2.951401902,0.254918658,2.450630084,0.234831509,5.022541935,0.442772812,1.348382148,0.234717304,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
364,3.986791422,0.353726176,4.363699912,0.37294766,3.825259211,0.370699529,3.710082383,0.331102557,4.328610272,0.364101906,3.444999002,0.337074034,-0.832465451,0.09327407,4.038318366,0.386496113,-2.91994423,0.252747309,2.377339189,0.227553295,5.015512977,0.44161938,1.24669328,0.226224639,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
366,3.985431656,0.351705414,4.352532041,0.372291922,3.828102919,0.368451567,3.744070246,0.337013221,4.3269261,0.368131024,3.494274881,0.343022194,-0.839306446,0.094734275,4.038357424,0.385927947,-2.929733819,0.253746912,2.350259736,0.212617889,5.008406754,0.442551718,1.211053871,0.202263976,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
368,3.983828784,0.35452955,4.370527919,0.371327019,3.818100583,0.372527427,3.688795304,0.323291655,4.32633169,0.367896654,3.415565424,0.32168618,-0.839781899,0.094413066,4.046418758,0.387435951,-2.933867894,0.253195178,2.417218389,0.229429063,4.990539257,0.439208889,1.314366588,0.227902375,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
370,3.97732934,0.353910537,4.356617139,0.371909478,3.814777426,0.371331586,3.701162503,0.322496753,4.318199529,0.37015817,3.436718063,0.319451423,-0.840541761,0.094706919,4.05124531,0.387221647,-2.937021935,0.253062261,2.411745294,0.226779765,5.005341133,0.439777375,1.30020422,0.222991047,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
372,3.934314154,0.350266423,4.355707863,0.371675124,3.753716851,0.365782835,3.627368719,0.315139187,4.331369692,0.369462397,3.325654016,0.306636417,-0.835847616,0.092418271,4.061230842,0.387586907,-2.934595526,0.249682612,2.360073272,0.22530948,4.997914523,0.439159929,1.229569878,0.221498831,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
374,3.942877915,0.35296966,4.358732342,0.370982175,3.76465459,0.371227922,3.619600859,0.317439594,4.326667176,0.367155688,3.316572437,0.311479175,-0.839362897,0.091675159,4.045830929,0.384115936,-2.933017393,0.246008338,2.385654167,0.218503028,4.994550238,0.43955246,1.26755585,0.199923308,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
376,3.945837092,0.353231727,4.356883906,0.369095873,3.769674172,0.371356979,3.653043759,0.324110954,4.340153913,0.367686529,3.358567979,0.320668331,-0.841354374,0.092422071,4.05009685,0.385496567,-2.937690613,0.247462223,2.369371008,0.217351361,4.999736186,0.439444743,1.242071646,0.201376458,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
378,3.962540146,0.354283977,4.358902799,0.370333086,3.792670438,0.37160178,3.737248572,0.33049365,4.339308498,0.366683425,3.47922289,0.332491478,-0.853261066,0.094707713,4.050269106,0.387426556,-2.954773997,0.251944349,2.344307915,0.207870646,5.015546427,0.441318926,1.199491409,0.178289719,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
380,3.983819818,0.354461837,4.358102483,0.369757243,3.823412961,0.372668861,3.800027984,0.336809774,4.32012231,0.364959532,3.577130416,0.343798981,-0.841268344,0.094695443,4.047654113,0.388461531,-2.936520825,0.254968762,2.457024078,0.221532148,5.024509556,0.443553534,1.356673159,0.195675675,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
382,3.985254091,0.355962912,4.350321968,0.369950717,3.82879643,0.375714945,3.83344737,0.342260027,4.320948733,0.366954185,3.624518214,0.352701781,-0.832531637,0.093884957,4.045870542,0.388680803,-2.923275429,0.254636372,2.455887908,0.220626979,5.042960258,0.447608221,1.347142616,0.181490707,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
384,3.984121653,0.355076412,4.33874155,0.365794096,3.832141697,0.374820097,3.800327665,0.3441345,4.317807812,0.366606227,3.57855046,0.355816596,-0.824982926,0.092583048,4.053399618,0.38998341,-2.915718302,0.254681026,2.433326772,0.219512657,5.036080617,0.450469671,1.317860839,0.184035659,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
386,3.994298606,0.358834672,4.336030357,0.36276655,3.847842141,0.380368547,3.757472461,0.334828383,4.339696166,0.372066425,3.507948017,0.337590982,-0.840041398,0.094319917,4.060579107,0.389041821,-2.940307328,0.255839413,2.348827643,0.207596302,5.023932593,0.447088577,1.202354093,0.171050831,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
388,4.00434456,0.359657855,4.333339176,0.363485324,3.863346867,0.380811239,3.638410911,0.316392655,4.350439644,0.372324953,3.33325574,0.305802511,-0.860694232,0.09672308,4.05707903,0.387899505,-2.968311344,0.257098806,2.371956528,0.214583466,5.025242359,0.448246842,1.234834029,0.188957592,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
390,4.00471956,0.360798228,4.322372201,0.363024898,3.868582715,0.382629808,3.631307676,0.31338158,4.368655559,0.37255318,3.315301441,0.301416383,-0.86163017,0.097374011,4.057660259,0.386455855,-2.969897496,0.258047326,2.432382552,0.223617765,5.035558555,0.445862342,1.316735693,0.210250992,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
392,3.985351763,0.359366126,4.322049696,0.362927179,3.84105265,0.379367136,3.656808296,0.319283929,4.358262805,0.371033712,3.356184936,0.311787252,-0.863529891,0.096934988,4.071206176,0.386786548,-2.978416777,0.257487881,2.437029862,0.234457504,5.023460444,0.44528426,1.328559613,0.231783864,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
394,4.00264942,0.360734788,4.317510062,0.362096573,3.867709144,0.381283829,3.708445535,0.32879901,4.34907403,0.366722193,3.433890465,0.330446288,-0.853050348,0.094377547,4.077565998,0.387010281,-2.966171639,0.254343146,2.411814605,0.224624342,5.037624235,0.442998511,1.28646762,0.214200467,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
396,4.008448966,0.360921878,4.323871478,0.363429942,3.873267889,0.38122384,3.721063139,0.334498676,4.339763689,0.369109577,3.45590576,0.338202809,-0.84756617,0.094118737,4.082432878,0.387413107,-2.960422905,0.253571011,2.416526464,0.223962632,5.060523772,0.446759913,1.283384761,0.204854762,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
398,4.012029981,0.359526739,4.328770522,0.361284683,3.876284036,0.380166088,3.712477149,0.328407125,4.324652501,0.369465468,3.450116284,0.330955801,-0.83924088,0.09344889,4.074474286,0.386906908,-2.945118809,0.253825098,2.463087899,0.222900062,5.060772696,0.447066306,1.349794415,0.202059355,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
400,3.989665123,0.357831778,4.316847769,0.360702529,3.849443989,0.377659873,3.737764569,0.328719664,4.320264064,0.366269537,3.488121928,0.332563129,-0.836778025,0.094158238,4.080182542,0.388630123,-2.94404684,0.256270101,2.494334836,0.230338695,5.051109112,0.444675874,1.398574431,0.215230035,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
402,4.005936879,0.357969739,4.325183845,0.361433967,3.86911675,0.377149075,3.741477896,0.325376086,4.340869899,0.370530899,3.484595609,0.324019395,-0.843562682,0.094821949,4.085474092,0.389622023,-2.956007014,0.256969776,2.520162187,0.23271607,5.040138695,0.443625914,1.440172255,0.221079111,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
404,4.019060584,0.358173536,4.340158456,0.363963917,3.88144721,0.376474631,3.743794146,0.330061688,4.335714234,0.370772956,3.490114108,0.333157367,-0.848336071,0.094097692,4.069738894,0.387520177,-2.956082485,0.254021405,2.566930975,0.235185288,5.031500781,0.44333125,1.510686772,0.222906429,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
406,4.018942819,0.359019848,4.354073152,0.366648746,3.875315533,0.376237796,3.755647879,0.334379291,4.347882401,0.374070154,3.501833084,0.336983076,-0.849832763,0.093741628,4.070504692,0.388039057,-2.958548816,0.253287149,2.564044304,0.22958905,5.017919662,0.442813008,1.512383436,0.215869843,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
408,4.021511584,0.358377208,4.364504692,0.367676857,3.874514538,0.374901107,3.734236608,0.332496934,4.347876494,0.373811516,3.471248085,0.33365731,-0.854290242,0.093666444,4.064386696,0.385950008,-2.962294644,0.251198136,2.490842151,0.227622934,5.009657041,0.440514825,1.411350055,0.216619504,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
410,4.028983187,0.357977638,4.375785264,0.36667927,3.880353726,0.374018667,3.714690948,0.325338348,4.334141692,0.369621951,3.449212058,0.324771896,-0.838927124,0.09366391,4.050209479,0.38579925,-2.934271382,0.253726985,2.502371806,0.237383219,4.997713504,0.442152015,1.43293965,0.234517163,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
412,4.026478284,0.356913658,4.373108431,0.367292274,3.877922506,0.370975692,3.662949798,0.315220175,4.320993354,0.369924626,3.38093113,0.308569973,-0.841446351,0.095684991,4.059734709,0.38543198,-2.94195252,0.255112771,2.489930871,0.235409926,4.99732614,0.442787032,1.415332898,0.2298369,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
414,4.015039976,0.354802626,4.369132436,0.367821981,3.863286065,0.367643257,3.64415037,0.316644163,4.35307491,0.371469881,3.340325568,0.30924661,-0.843490788,0.096354269,4.068516155,0.385867566,-2.94863662,0.255749561,2.540174871,0.239294495,5.00140086,0.443395375,1.485363732,0.231737112,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
416,4.01878022,0.35684527,4.38376309,0.368291964,3.86235899,0.370408536,3.683437506,0.328121345,4.356823876,0.370972783,3.394843347,0.327720375,-0.853393221,0.097093141,4.064910527,0.384362905,-2.961237684,0.255796214,2.428739798,0.221054881,5.001460481,0.442766512,1.32614522,0.203506708,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
418,4.014892918,0.359316059,4.379224023,0.367237993,3.858751015,0.373752099,3.732181727,0.331585399,4.343208884,0.367717466,3.470312946,0.334671718,-0.867114075,0.09826375,4.051072995,0.383089381,-2.974908533,0.2558551,2.423472649,0.222448767,5.002254055,0.444573309,1.318280618,0.205180333,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
420,4.016941816,0.358724817,4.386136507,0.369208514,3.85871552,0.372083933,3.731425099,0.331189223,4.336956241,0.365213827,3.471911752,0.336103663,-0.866665912,0.098898423,4.040846553,0.382592626,-2.969885539,0.257203693,2.400627847,0.214612928,4.98756452,0.443661638,1.291940701,0.196000466,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
422,4.003630653,0.354993221,4.388409521,0.371272926,3.838725424,0.367226138,3.753786003,0.333511916,4.347551502,0.366589453,3.499315075,0.338158627,-0.864528662,0.098488006,4.036894814,0.383819959,-2.965138724,0.257972896,2.438456307,0.228874696,4.999180861,0.442958454,1.341002927,0.234896235,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
424,3.997596685,0.356600652,4.400459886,0.372802534,3.824941027,0.368867898,3.79242266,0.337580426,4.344987458,0.368466686,3.555609175,0.344429136,-0.863039972,0.098884989,4.044292887,0.385505685,-2.966182626,0.259875369,2.404526746,0.222864618,5.018096725,0.443150313,1.284425326,0.222332477,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
426,4.013127144,0.358905118,4.404884671,0.370517219,3.845231061,0.372623731,3.711815733,0.328221207,4.345726229,0.371661067,3.440139806,0.326284626,-0.862682035,0.09875451,4.047042484,0.386049074,-2.966849685,0.259663341,2.498569946,0.233061931,5.036777292,0.443399737,1.410766798,0.232788161,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
428,4.020210042,0.362079609,4.396686111,0.369585205,3.858863155,0.376962566,3.687936873,0.324206879,4.350004901,0.369863811,3.404193433,0.320436789,-0.86579406,0.099243206,4.055188571,0.388055234,-2.974786616,0.259996143,2.5014064,0.230006975,5.025128597,0.442116993,1.419811173,0.22480001,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
430,4.02041375,0.364748356,4.408253736,0.36978786,3.854196614,0.381557893,3.722401492,0.326516662,4.352205196,0.37083865,3.452485619,0.325273615,-0.860873141,0.098468088,4.053472197,0.386969922,-2.967021143,0.257430547,2.469054611,0.232009363,5.024255391,0.442276553,1.373968563,0.231073909,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
432,4.033004123,0.364027414,4.394671995,0.370458246,3.878003606,0.380053014,3.747036794,0.332822924,4.35686195,0.371026448,3.485683156,0.335524772,-0.857670223,0.098306127,4.048527425,0.386025805,-2.960326358,0.258299437,2.476099161,0.230590601,5.045220163,0.444085209,1.375047303,0.222698398,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
434,4.025309301,0.364166964,4.391667783,0.368142778,3.868298522,0.381040175,3.768480718,0.335599738,4.348078868,0.367476254,3.520081511,0.344070523,-0.844893351,0.096247876,4.036766329,0.385261055,-2.937033214,0.255803237,2.416246693,0.221082469,5.035929215,0.443695871,1.293525613,0.210188069,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
436,4.036551903,0.362941903,4.398986167,0.369743604,3.881222933,0.378031127,3.727740321,0.334560072,4.344263785,0.369496663,3.463515979,0.340389245,-0.855850993,0.097143952,4.047892743,0.384700107,-2.957455452,0.255818361,2.408985995,0.22412668,5.020631871,0.441638228,1.289709191,0.224103021,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
438,4.041729301,0.363689459,4.403308596,0.368680243,3.886766745,0.379344782,3.742455587,0.336211786,4.356097997,0.371238032,3.479465983,0.34281152,-0.862473046,0.096739086,4.058565515,0.38557121,-2.971489571,0.254847338,2.507995459,0.235801947,5.017865134,0.441106815,1.432337027,0.243824987,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
440,4.04210339,0.362745264,4.407113659,0.368475821,3.885670418,0.378334018,3.730766502,0.327129144,4.360293978,0.372479637,3.460969013,0.326661912,-0.866730377,0.098130571,4.056626049,0.385984966,-2.976740273,0.25795371,2.493722663,0.226140641,5.023188882,0.44196473,1.409665712,0.222791211,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
442,4.041059021,0.361869412,4.404875775,0.367680569,3.885137555,0.377765814,3.697580238,0.324841224,4.343380161,0.369472528,3.420808842,0.325013961,-0.87280259,0.099130421,4.055935296,0.384714603,-2.985118826,0.258084664,2.464239968,0.221831364,5.031220793,0.441021153,1.364105329,0.216470446,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
444,4.0292932,0.360638975,4.416296187,0.366726914,3.863434777,0.377285228,3.651376122,0.32007423,4.343274723,0.369892584,3.354848151,0.317293681,-0.869535974,0.098889519,4.058463574,0.384221985,-2.981535781,0.257527807,2.435781504,0.211753704,5.032796777,0.444218289,1.322774959,0.179870332,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
446,4.030584228,0.358855392,4.414855009,0.364475596,3.86589675,0.37546207,3.664272481,0.320600591,4.344795113,0.371509877,3.372619924,0.317484859,-0.874236832,0.099836116,4.047941391,0.383653935,-2.983741785,0.257875792,2.457535331,0.224535893,5.03923346,0.447531996,1.351093276,0.204625195,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
448,4.037156965,0.359332152,4.403828826,0.361279715,3.880011881,0.377986565,3.690411392,0.321885579,4.332766695,0.367709529,3.415116262,0.322270126,-0.881231262,0.100136235,4.060728241,0.385989414,-2.999213906,0.258738788,2.484135627,0.224362806,5.034624089,0.445413575,1.391069144,0.212165313,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
450,4.039366092,0.358695585,4.409395476,0.363104981,3.880782071,0.375792463,3.680262704,0.321145356,4.324415841,0.365519157,3.404197074,0.319601183,-0.877563725,0.099701515,4.054481502,0.386380393,-2.991297394,0.25897065,2.54596161,0.231621664,5.018316253,0.444508759,1.486381049,0.234736024,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
452,4.010685662,0.360081752,4.402047645,0.366086406,3.842959098,0.374748119,3.721543338,0.330557382,4.324139345,0.365762788,3.463287906,0.336429885,-0.876713514,0.098793163,4.054117786,0.385889682,-2.989926928,0.257219892,2.48445822,0.227481785,5.017257832,0.443419063,1.398972672,0.241160203,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
454,4.005586889,0.357714169,4.398949928,0.366531534,3.83700273,0.370847251,3.694762893,0.324144422,4.315219242,0.364112276,3.428853029,0.323266125,-0.860107985,0.098029474,4.044606197,0.386510123,-2.962128349,0.259799465,2.448757376,0.220935464,5.023209697,0.441920612,1.345420667,0.229149685,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
456,4.005921855,0.357748903,4.413724292,0.368511295,3.831149382,0.370304828,3.650924067,0.323125268,4.310490025,0.365511036,3.368252942,0.31967258,-0.854582617,0.098493898,4.049121184,0.386902173,-2.95616996,0.262398712,2.32093361,0.195782306,5.020153155,0.439795399,1.164125234,0.191420714,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
458,4.015800938,0.358961528,4.400801982,0.365580386,3.850800491,0.373400615,3.660244372,0.323243082,4.290215434,0.361235675,3.390256774,0.32434456,-0.849514486,0.098014519,4.045543412,0.387274097,-2.947396442,0.260260422,2.358473544,0.202586918,5.019621954,0.438155922,1.217981368,0.198665337,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
460,4.011935536,0.359984418,4.405039702,0.365000758,3.843462322,0.375280845,3.735146441,0.331988188,4.2800891,0.3629463,3.501599587,0.338257699,-0.852004511,0.098516515,4.072103657,0.389432212,-2.962336583,0.260492769,2.374713507,0.210661968,5.029738438,0.438798367,1.23684568,0.208226394,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
462,4.01327446,0.362233994,4.390774772,0.364125675,3.851488612,0.379860268,3.729064664,0.330129338,4.29374338,0.364071493,3.487059501,0.336160034,-0.855734961,0.097719958,4.077455593,0.38853037,-2.969959485,0.256831064,2.417705676,0.225613472,5.045106708,0.442424862,1.291676662,0.227152979,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
464,4.02420646,0.362239801,4.38189489,0.364090286,3.870911418,0.380219257,3.730405901,0.329351851,4.329470801,0.367576249,3.473663802,0.33253922,-0.844366946,0.09575026,4.076978548,0.388860374,-2.953515014,0.25436921,2.444826946,0.22780243,5.039734901,0.442223055,1.332723537,0.232102959,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
466,4.008117549,0.363364034,4.362885344,0.363522828,3.856074208,0.381866774,3.782528927,0.329935201,4.377162785,0.371494815,3.527685845,0.331132665,-0.848720387,0.095458579,4.080243438,0.390323013,-2.961133455,0.254660686,2.48072173,0.229283639,5.039941338,0.441965872,1.383913326,0.227946058,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
468,4.004962908,0.361148656,4.333591775,0.362505283,3.864121965,0.380283708,3.697275085,0.325972414,4.376423952,0.371551145,3.406211285,0.322955626,-0.860776547,0.096325231,4.080295269,0.390487157,-2.978378754,0.255678913,2.467635967,0.224994294,5.030539935,0.443474622,1.369248553,0.222224972,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
470,4.017866073,0.360615779,4.352876101,0.361843717,3.874290346,0.380248017,3.726512168,0.332523185,4.362674899,0.372040032,3.453870997,0.333284484,-0.859146224,0.095994662,4.088081786,0.390039421,-2.9793868,0.255476789,2.480495347,0.232959203,5.031862392,0.446337588,1.387052327,0.229865742,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
472,4.02640669,0.358691627,4.352886655,0.36089008,3.886486705,0.378282296,3.713851398,0.328069206,4.357198741,0.368009932,3.438131108,0.327848624,-0.862554078,0.096153849,4.080414412,0.389000469,-2.980969145,0.256232104,2.497906605,0.2327241,5.022930648,0.445855556,1.415753443,0.232954167,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
474,4.021961107,0.356680747,4.346346888,0.361138601,3.882938629,0.376178238,3.746346265,0.326851988,4.362401404,0.36963882,3.482322634,0.325886693,-0.860063563,0.095396189,4.075805072,0.387627334,-2.975435835,0.253768726,2.479471122,0.229004207,5.018351566,0.445745505,1.391379504,0.23532107,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
476,4.018246482,0.353623246,4.3597496,0.361912672,3.871888003,0.370800236,3.708469106,0.327756892,4.349765255,0.371146142,3.433627899,0.327791049,-0.856915112,0.094497894,4.082998442,0.389151973,-2.974020921,0.253300512,2.467238413,0.230797463,5.018983481,0.442079844,1.373633384,0.230527475,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
478,4.029803344,0.353852541,4.350045492,0.361517131,3.892556709,0.371486092,3.702269272,0.329289007,4.328710292,0.36829476,3.433794549,0.331657909,-0.858785613,0.095230703,4.093968022,0.390216673,-2.981394313,0.255832093,2.481910047,0.231699875,5.021893825,0.439988736,1.39334557,0.226411512,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
480,4.021440891,0.355588422,4.353983395,0.363368828,3.878922676,0.373941053,3.733822769,0.334146069,4.342085452,0.370956077,3.473138763,0.338601944,-0.864465485,0.097295933,4.073907768,0.389168911,-2.980911165,0.257129748,2.517832241,0.234445138,5.024423901,0.439421268,1.443578672,0.22385529,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
482,4.022450733,0.354642726,4.36219181,0.365893811,3.876847415,0.37081067,3.7218544,0.330578718,4.341002279,0.369810858,3.456505309,0.333463689,-0.869336821,0.098157335,4.064900195,0.387502481,-2.984009828,0.257158174,2.502325054,0.224009612,5.023521308,0.438427469,1.421812374,0.202413517,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
484,4.031027397,0.354419455,4.351252849,0.366314283,3.893787918,0.370262635,3.731145186,0.327969746,4.32919275,0.367613651,3.474839087,0.330374079,-0.863385287,0.097021185,4.067958551,0.388317843,-2.976818361,0.257190069,2.486087119,0.226900896,5.009922881,0.43640649,1.404443221,0.2049931,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
486,4.036633295,0.354161547,4.364200181,0.366793053,3.896247486,0.369826233,3.736784505,0.329373746,4.333025038,0.366024625,3.481252848,0.333260522,-0.868635733,0.09793397,4.059774944,0.389320339,-2.980811737,0.25937069,2.503774099,0.230236829,5.01337661,0.437497001,1.428230166,0.21166847,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
488,4.041299064,0.353128686,4.374143095,0.364905333,3.898651622,0.369919911,3.699519162,0.3230489,4.34728596,0.370124934,3.42190482,0.319980745,-0.866395587,0.096854999,4.051758756,0.389395396,-2.97417602,0.257432264,2.492528807,0.228793454,5.015957647,0.436456509,1.411059305,0.222015408,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
490,4.041584656,0.354806959,4.363747796,0.362767385,3.903514739,0.373457933,3.728817197,0.32492128,4.338484352,0.367814665,3.467531273,0.325584228,-0.864371461,0.097893504,4.051070274,0.389378753,-2.970989347,0.259826308,2.490834243,0.230802759,5.030835454,0.438025031,1.402262296,0.224224141,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
492,4.045270975,0.357287615,4.348008237,0.358697005,3.915526435,0.378183571,3.72191683,0.327946343,4.356291585,0.370211067,3.450041936,0.328168826,-0.853668401,0.097977346,4.050472634,0.388476059,-2.955443131,0.261227694,2.483095484,0.231064661,5.03182136,0.439832161,1.390784395,0.221653247,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
494,4.043424989,0.360045527,4.340983002,0.358533063,3.915900127,0.381652614,3.718302472,0.324965814,4.359224696,0.370214735,3.443621519,0.324173052,-0.8630665,0.09921048,4.049821004,0.386909938,-2.968589715,0.260896809,2.49016897,0.238317509,5.031577755,0.441117785,1.400993777,0.231559537,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
496,4.024081456,0.357336191,4.329803416,0.355464546,3.893057759,0.380061892,3.655157592,0.32266443,4.359695165,0.369930118,3.353212918,0.320912624,-0.867226382,0.098478773,4.046705384,0.386340016,-2.97319714,0.257890801,2.404447056,0.225182325,5.029848899,0.439103576,1.279274838,0.216314842,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
498,4.028397721,0.356801003,4.336962391,0.357127329,3.89615572,0.379034147,3.597343897,0.320462869,4.374229369,0.370582408,3.26439298,0.314814766,-0.859531269,0.097066779,4.049668813,0.387534856,-2.963474161,0.255658408,2.43339298,0.228032618,5.047597563,0.440408431,1.313019587,0.224356778,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396
499,4.036141279,0.356319349,4.334628182,0.357667087,3.90821832,0.378151329,3.660625454,0.326438179,4.380065665,0.370865541,3.352293936,0.323993728,-0.86362293,0.097456841,4.063240612,0.38766296,-2.975135877,0.255919931,2.405731357,0.227449177,5.043157792,0.43991055,1.275405742,0.215992906,1.843659079,0.168142378,5.12897343,0.490935809,0.435667214,0.131571578,4.446885078,0.371150952,4.682313588,0.39363329,4.345987145,0.376550396

==> data/results_wildlife_N25_B5_G4_T500_lamb0.8_discre10.csv <==
t,fair_obj_avg,fair_obj_sem,fair_reward_avg,fair_reward_sem,fair_fair_avg,fair_fair_sem,fair_conf_obj_avg,fair_conf_obj_sem,fair_conf_reward_avg,fair_conf_reward_sem,fair_conf_fair_avg,fair_conf_fair_sem,naive_obj_avg,naive_obj_sem,naive_reward_avg,naive_reward_sem,naive_fair_avg,naive_fair_sem,lizard_obj_avg,lizard_obj_sem,lizard_reward_avg,lizard_reward_sem,lizard_fair_avg,lizard_fair_sem,random_obj_avg,random_obj_sem,random_reward_avg,random_reward_sem,random_fair_avg,random_fair_sem,opt_obj_avg,opt_obj_sem,opt_reward_avg,opt_reward_sem,opt_fair_avg,opt_fair_sem
0,4.096242114,0.351270585,4.897584103,0.439688073,0.890874156,0.420531804,4.313932351,0.380590041,5.09331978,0.474653656,1.196382634,0.212058934,2.319218786,0.230399511,3.576900563,0.333212511,-2.711508324,0.211431075,4.287993585,0.40008237,5.110635768,0.494478453,0.997424855,0.125919765,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
2,3.935879043,0.335801053,4.532990353,0.40307946,1.5474338,0.28549427,4.028795613,0.351548179,4.632593218,0.421996772,1.613605195,0.215475213,2.428869043,0.243853631,3.692759938,0.355855146,-2.626694538,0.229689244,4.040750278,0.365685292,4.914084987,0.456688963,0.547411444,0.101022982,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
4,3.975790908,0.340403386,4.5066734,0.39859489,1.852260937,0.224492592,4.019143032,0.349984829,4.54885478,0.411049791,1.900296037,0.187834214,2.491270607,0.247163243,3.758076722,0.360055746,-2.575953853,0.228001111,3.965886232,0.352282765,4.821815143,0.439565711,0.54217059,0.111104146,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
6,4.054647659,0.348006377,4.571723406,0.402388393,1.986344674,0.218203798,4.121275981,0.356680527,4.590483102,0.41104033,2.244447495,0.214711436,2.587172412,0.255625353,3.897519635,0.371320913,-2.654216477,0.231595173,4.017664559,0.355314786,4.838122451,0.440599847,0.73583299,0.16640401,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
8,4.187318704,0.364908342,4.69089576,0.41683851,2.173010479,0.241819652,4.229107376,0.367751383,4.683877074,0.41925147,2.410028583,0.232046737,2.671308192,0.266061661,4.024403284,0.386261763,-2.741072174,0.238749592,4.017688903,0.351594669,4.84247143,0.435260103,0.718558796,0.191853455,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
10,4.217798573,0.36595242,4.731528495,0.420325424,2.162878884,0.248799549,4.265422068,0.370285099,4.718379378,0.420484635,2.453592828,0.236602905,2.728353087,0.272840676,4.109581181,0.395346402,-2.796559288,0.239780736,3.975567026,0.345204454,4.840779188,0.433105494,0.514718382,0.166051031,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
12,4.2466261,0.366911413,4.769507871,0.424770359,2.155099019,0.227775612,4.287685747,0.373310256,4.696836288,0.420782419,2.651083582,0.263716725,2.767575574,0.279879714,4.167956757,0.40480015,-2.833949161,0.242630734,3.992686671,0.344626465,4.841853309,0.430999288,0.59602012,0.202271701,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
14,4.302483319,0.374929122,4.813976164,0.429921169,2.25651194,0.250784512,4.286463125,0.375094435,4.689550682,0.421849097,2.674112897,0.279032616,2.775409306,0.282453689,4.185041779,0.408588886,-2.86312059,0.244846369,3.971094531,0.344337761,4.830692129,0.432612416,0.53270414,0.186427972,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
16,4.318423585,0.380429826,4.83020508,0.431894032,2.271297604,0.268338064,4.286151276,0.373247205,4.680179953,0.420747738,2.710036567,0.28496833,2.795691936,0.284579388,4.228699865,0.41235637,-2.936339776,0.252183725,3.995140621,0.347240449,4.833529791,0.433000551,0.641583941,0.183552643,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
18,4.361367541,0.387131195,4.849237327,0.437002182,2.409888396,0.286151701,4.290493776,0.372794994,4.667447671,0.419546879,2.782678196,0.282053352,2.805576755,0.284365239,4.243918294,0.413497823,-2.9477894,0.259180166,3.998032163,0.346026535,4.859665363,0.433961742,0.551499364,0.182854015,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
20,4.384018978,0.389681004,4.850510394,0.439151263,2.518053316,0.305354683,4.27332218,0.373340013,4.663980603,0.418180536,2.710688488,0.28939876,2.810917976,0.284203208,4.24715217,0.413262308,-2.9340188,0.260091301,3.990896618,0.343966538,4.848128043,0.431277797,0.561970919,0.187268614,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
22,4.392044178,0.389539453,4.861284587,0.440564198,2.515082539,0.308224788,4.271519746,0.37524743,4.665494133,0.419172384,2.695622199,0.27522074,2.826575638,0.28482138,4.273163416,0.414282742,-2.959775473,0.260903378,3.996709299,0.341071348,4.847922022,0.4292906,0.591858411,0.206720809,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
24,4.392530295,0.388034087,4.85039402,0.438205967,2.561075396,0.318234022,4.273884015,0.375740866,4.665544356,0.418999823,2.707242648,0.275469544,2.841260135,0.28729233,4.297784385,0.41715174,-2.984836867,0.260005407,3.977045384,0.339965161,4.831463649,0.429384879,0.559372322,0.202996866,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
26,4.421118351,0.392686248,4.869819361,0.441142534,2.626314312,0.32007923,4.272220841,0.375758146,4.670958614,0.421123164,2.677269747,0.263584584,2.845376342,0.28954746,4.306986052,0.419856197,-3.001062496,0.260424845,4.005205699,0.348005378,4.853681273,0.435209221,0.611303403,0.190611701,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
28,4.431155463,0.393438848,4.888080942,0.444081309,2.603453546,0.310914412,4.278110179,0.376386301,4.666293241,0.423580381,2.725377929,0.269453671,2.824155564,0.288728352,4.274932609,0.417239884,-2.97895262,0.25369555,4.003732169,0.347310852,4.865819862,0.436566533,0.555381393,0.181788411,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
30,4.441215816,0.393842066,4.908248843,0.445637836,2.573083705,0.312027731,4.27358928,0.376195037,4.662911505,0.425149263,2.71630038,0.286983449,2.812419754,0.287667153,4.259285259,0.414995057,-2.975042267,0.250958324,4.024349733,0.348421698,4.864076365,0.434931219,0.665443204,0.204209344,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
32,4.451702018,0.394213583,4.916825451,0.447010612,2.591208286,0.307728344,4.250751243,0.375160847,4.664959533,0.426805034,2.593918084,0.269667238,2.827370205,0.288642913,4.275723138,0.416123626,-2.966041526,0.249369612,3.972497995,0.345049336,4.823587285,0.432718647,0.568140835,0.19295428,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
34,4.433946405,0.391401497,4.898190098,0.442395565,2.576971632,0.31210416,4.252787949,0.374102479,4.667381035,0.425267563,2.594415607,0.263294249,2.826572333,0.288510414,4.277400855,0.415897487,-2.976741755,0.249126913,3.957920094,0.343465138,4.841697832,0.433060907,0.422809141,0.171858961,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
36,4.41741395,0.387592884,4.879431822,0.438899889,2.56934246,0.31569767,4.258339628,0.37146272,4.67570429,0.421378313,2.588880982,0.2523914,2.822358341,0.289294524,4.273217812,0.417396869,-2.981079543,0.251439075,3.961000028,0.344892134,4.846954812,0.434385907,0.417180893,0.162578469,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
38,4.401320731,0.385736485,4.848158236,0.436421313,2.613970715,0.310144896,4.265494932,0.371055265,4.671782685,0.419060578,2.640343921,0.263412275,2.809560274,0.288323678,4.257411022,0.416297364,-2.981842717,0.252072148,3.977129288,0.346218733,4.870064912,0.436681483,0.405386791,0.161767141,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
40,4.402589005,0.387768845,4.860678905,0.437068669,2.570229406,0.315159054,4.29705095,0.375224445,4.680914809,0.421630857,2.761595513,0.272402382,2.799910373,0.288392184,4.246409453,0.416362627,-2.986085951,0.252491817,3.98430562,0.346414668,4.882380072,0.438511437,0.392007813,0.159034895,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
42,4.403819063,0.389002846,4.866080634,0.43873283,2.554772778,0.304818428,4.285259645,0.374965351,4.679884933,0.422640172,2.706758495,0.261159952,2.786319431,0.286576214,4.227864934,0.414205685,-2.979862581,0.253081051,4.008901871,0.350555134,4.895721141,0.440347964,0.461624791,0.190893342,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
44,4.390196691,0.389727638,4.839452091,0.437662388,2.593175092,0.309688321,4.274614509,0.375162255,4.664533116,0.422683574,2.71494008,0.273615715,2.78441206,0.287665645,4.22879176,0.416612344,-2.993106742,0.256077043,4.026555431,0.347659381,4.909537562,0.438766709,0.494626909,0.199723668,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
46,4.38214967,0.389095737,4.832061331,0.435989887,2.582503023,0.311066694,4.266507105,0.375150907,4.670261934,0.422357915,2.651487785,0.269962987,2.781761937,0.286551154,4.223543649,0.414861791,-2.985364911,0.255395287,4.015434679,0.346410302,4.913350576,0.438202126,0.423771088,0.210587618,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
48,4.391219231,0.390041791,4.838629312,0.438037098,2.601578905,0.314534394,4.268278417,0.37368449,4.669482141,0.42147049,2.663463518,0.265762272,2.784811034,0.286221253,4.228463719,0.414956134,-2.989799708,0.256483502,4.034145755,0.348238794,4.908448446,0.439275936,0.536934989,0.221660333,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
50,4.405621236,0.390365694,4.847619107,0.439507423,2.637629749,0.31411225,4.26433725,0.372906831,4.665936459,0.422096349,2.657940412,0.262798969,2.792326611,0.285831646,4.235276794,0.414623059,-2.979474121,0.255533542,4.012532694,0.345534651,4.898984878,0.437935642,0.466723959,0.210558942,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
52,4.427951977,0.392906114,4.869111998,0.442504761,2.663311894,0.314615994,4.259171823,0.372985932,4.666038705,0.42144363,2.631704294,0.27559671,2.780547443,0.28463176,4.218063146,0.412743908,-2.969515371,0.25398534,4.026093113,0.346952967,4.92819441,0.442087989,0.417687923,0.208923543,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
54,4.435658083,0.393941739,4.877656209,0.443701126,2.667665579,0.312076886,4.266769307,0.374727488,4.667424294,0.422230737,2.664149356,0.285562017,2.773864673,0.283755394,4.208068864,0.411832676,-2.962952095,0.255540994,4.042290211,0.351644315,4.93448169,0.444074525,0.473524293,0.208873371,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
56,4.41909669,0.392452714,4.862094826,0.441827005,2.647104146,0.300656795,4.260023439,0.373874313,4.647643999,0.421318378,2.709541201,0.284638566,2.771171471,0.283776743,4.208157556,0.412152594,-2.976772869,0.257756943,4.031449119,0.349299435,4.917059527,0.440535843,0.489007483,0.185403874,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
58,4.421279772,0.390246806,4.87201174,0.441241269,2.618351901,0.298719553,4.250328809,0.373614914,4.635133774,0.420293324,2.711108948,0.279357481,2.770630563,0.285271344,4.207696998,0.413947118,-2.977635178,0.256886553,4.050745917,0.348168112,4.925365441,0.43906962,0.552267818,0.183872742,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
60,4.414866341,0.389801156,4.864574431,0.441697415,2.616033979,0.303040525,4.261705882,0.37306872,4.646157035,0.420077149,2.723901267,0.28486894,2.787180821,0.287025202,4.231891798,0.416066875,-2.991663089,0.256374705,4.041305791,0.349024242,4.938608191,0.439950691,0.452096193,0.151579708,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
62,4.418074528,0.389931985,4.881485814,0.443163773,2.564429386,0.299444041,4.251215855,0.371732369,4.649349498,0.419916779,2.658681282,0.267323496,2.793101534,0.286954713,4.244063826,0.415267795,-3.010747634,0.254302358,4.025546895,0.351086266,4.924127411,0.44496907,0.431224832,0.181878559,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
64,4.422409983,0.388166009,4.881405155,0.439585738,2.586429294,0.305498744,4.27861678,0.375258018,4.665814195,0.423557302,2.729827119,0.275388491,2.792328951,0.285992739,4.240031865,0.413618339,-2.998482706,0.252514966,4.02684601,0.351214365,4.935529876,0.446731056,0.392110543,0.175952109,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
66,4.435575291,0.389905516,4.891354228,0.442118292,2.612459542,0.310764067,4.287317881,0.377567853,4.668540099,0.424853846,2.762429008,0.279655656,2.786456856,0.285865325,4.23514565,0.414099362,-3.008298322,0.254493683,4.007528213,0.349274393,4.924134662,0.445864786,0.341102418,0.165451361,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
68,4.432692421,0.393520379,4.907860015,0.445193668,2.532022045,0.297710789,4.282190001,0.376616947,4.669358215,0.422913607,2.733517146,0.280111513,2.781138667,0.286300465,4.227431415,0.415835525,-3.004032321,0.258190751,3.996356065,0.345819349,4.923984601,0.442072984,0.285841922,0.149955407,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
70,4.443531432,0.395942345,4.923182226,0.447431665,2.524928257,0.282488461,4.27699323,0.375378507,4.671625302,0.421737339,2.698464944,0.275164592,2.777500184,0.287005919,4.215960575,0.417101784,-2.97634138,0.258675164,3.996198644,0.344413838,4.930409118,0.441822436,0.25935675,0.164105435,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
72,4.463123065,0.396211329,4.926042984,0.44767128,2.611443391,0.283037059,4.269306521,0.374982974,4.666099456,0.421233712,2.682134779,0.275981599,2.767413457,0.285663776,4.199608375,0.415329053,-2.961366212,0.25884014,4.008083971,0.345794619,4.926670412,0.44254326,0.333738203,0.172486489,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
74,4.470373149,0.396590445,4.925032419,0.448565255,2.65173607,0.281420856,4.294405276,0.376570237,4.684043159,0.421498043,2.735853747,0.284720253,2.770251333,0.284695986,4.203282435,0.412922153,-2.961873072,0.253302672,4.021151772,0.347658248,4.916680244,0.44217642,0.439037886,0.193439407,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
76,4.478675372,0.396016958,4.926841298,0.447375835,2.686011667,0.28046754,4.303068619,0.378992858,4.686749636,0.423982022,2.768344551,0.283239514,2.77660174,0.283638664,4.215966943,0.411386538,-2.980859073,0.253567306,4.015668784,0.346464585,4.906035061,0.439618409,0.454203678,0.169620333,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
78,4.47846811,0.392887619,4.922220544,0.443368307,2.703458372,0.28308466,4.26241083,0.377411565,4.66097327,0.423935024,2.668161068,0.253213296,2.764930207,0.281145286,4.197764966,0.407990602,-2.966408833,0.253147736,4.025143878,0.347809013,4.924210523,0.439478471,0.428877299,0.173061123,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
80,4.46968298,0.391458844,4.902605488,0.439835293,2.737992952,0.293547114,4.255058928,0.375563052,4.643936601,0.420248031,2.699548235,0.270417382,2.77641169,0.282645265,4.212944787,0.409838002,-2.969720697,0.252973864,4.026085633,0.345721563,4.926406538,0.439565368,0.424802011,0.196939221,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
82,4.483490158,0.394277415,4.912561856,0.442106086,2.767203366,0.304376262,4.248362971,0.373385278,4.63174,0.417623956,2.714854853,0.278412467,2.774015781,0.280894814,4.210514078,0.407225929,-2.971977405,0.251674006,4.00605816,0.343941602,4.932503094,0.439293475,0.300278426,0.152847129,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
84,4.48847389,0.397184516,4.916191003,0.445418634,2.777605441,0.305630052,4.276162363,0.373641109,4.648408197,0.418791021,2.787179023,0.278686166,2.760522088,0.278087889,4.189766323,0.402813558,-2.956454851,0.247876628,4.016567936,0.346478434,4.924279468,0.439623978,0.385721806,0.178379554,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
86,4.477532608,0.395662677,4.900660107,0.442416613,2.785022613,0.312951116,4.289343446,0.375925373,4.663797294,0.422220802,2.791528057,0.273958947,2.774477007,0.281086451,4.205020654,0.407080193,-2.94769758,0.248980177,4.008971736,0.345327546,4.91864247,0.438226777,0.370288801,0.19481313,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
88,4.440251078,0.391356287,4.871846939,0.436978643,2.71386763,0.312748212,4.281705872,0.374213262,4.672010802,0.420100222,2.720486151,0.272219843,2.769452726,0.280182954,4.199604136,0.406090364,-2.951152913,0.24913176,4.001322228,0.344399248,4.907074677,0.440410225,0.378312433,0.199641801,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
90,4.451259353,0.392554886,4.892629926,0.438673159,2.685777061,0.306504471,4.271163667,0.3729508,4.678744454,0.420954436,2.640840515,0.252596549,2.768132529,0.280355403,4.201456923,0.40620244,-2.965165047,0.250075856,3.984443693,0.344761285,4.923753138,0.444351854,0.227205912,0.190894659,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
92,4.452401983,0.39300402,4.906185313,0.440769258,2.637268661,0.297247614,4.284278009,0.377112636,4.680050359,0.424783676,2.701188607,0.254847904,2.779313492,0.282428951,4.221496631,0.409219077,-2.989419066,0.2516783,3.969026445,0.343077719,4.939778074,0.445890784,0.086019933,0.159810645,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
94,4.475445754,0.395964336,4.924405153,0.444676151,2.679608157,0.289540977,4.298617232,0.377734271,4.667713833,0.425510547,2.822230828,0.26914009,2.783882034,0.283974778,4.22880554,0.411631231,-2.995811988,0.254090357,3.982055095,0.3457316,4.935532636,0.445048544,0.168144932,0.140445977,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
96,4.474554746,0.395430137,4.924129356,0.444634839,2.676256307,0.28340836,4.282951067,0.375893029,4.65650122,0.423289977,2.788750455,0.277477754,2.78401227,0.28245487,4.23198977,0.410079968,-3.00789773,0.255975531,4.024856961,0.35117556,4.942510965,0.447840898,0.354240945,0.169679284,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
98,4.458729755,0.394142736,4.918761353,0.443791228,2.618603365,0.283432262,4.279724437,0.374189155,4.646567513,0.422100767,2.812352133,0.267568987,2.774753569,0.281251505,4.221292151,0.409874988,-3.011400756,0.261919662,4.011550695,0.34854953,4.941225268,0.444601893,0.292852404,0.143494422,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
100,4.475191491,0.394293042,4.940237094,0.445358309,2.615009078,0.285344623,4.280481146,0.377697545,4.6552277,0.424782542,2.781494929,0.271144615,2.760352642,0.28207102,4.204490668,0.411142196,-3.016199461,0.262861831,3.979197002,0.34504229,4.923994691,0.440875366,0.200006246,0.133370258,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
102,4.462002737,0.391496308,4.924316923,0.442822618,2.612745995,0.290453663,4.287041963,0.375632494,4.65736084,0.421823159,2.805766454,0.272508501,2.772150838,0.282948312,4.218765802,0.411735754,-3.01430902,0.261331181,3.991385345,0.345278198,4.9239687,0.440452618,0.261051925,0.161853966,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
104,4.472057862,0.391643521,4.93599122,0.443638916,2.61632443,0.295652557,4.305664676,0.376104779,4.652936735,0.422542932,2.916576438,0.279465173,2.773595853,0.282851892,4.218776524,0.41070192,-3.00712683,0.257765217,4.010725289,0.346476084,4.942925691,0.43863406,0.281923682,0.154800682,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
106,4.461508958,0.386793755,4.91984783,0.439644741,2.62815347,0.291382518,4.27673806,0.374410962,4.663586744,0.42366833,2.729343323,0.253557614,2.769903014,0.281285138,4.209252376,0.408941083,-2.987494432,0.25762947,3.972769167,0.340200089,4.909377703,0.433629249,0.226335025,0.171556777,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
108,4.449034917,0.384198918,4.917632174,0.435727544,2.574645888,0.291458974,4.29259698,0.374064939,4.678923347,0.423458371,2.74729151,0.260494641,2.761845418,0.281309521,4.202301064,0.408514473,-2.999977165,0.256904515,3.956659526,0.338993322,4.902925516,0.436159724,0.171595566,0.156793441,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
110,4.45692144,0.385177022,4.931102256,0.436443365,2.560198174,0.286871297,4.287674814,0.373387714,4.675248854,0.421020592,2.737378655,0.252052242,2.76471104,0.280882909,4.207334456,0.407519994,-3.005782626,0.25600717,3.978607154,0.340124328,4.927152617,0.438470878,0.1844253,0.150256809,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
112,4.465790129,0.384113717,4.946718522,0.436075046,2.542076559,0.28390842,4.285980064,0.374315533,4.664080319,0.421172858,2.773579044,0.265502323,2.769961759,0.282422792,4.215849981,0.40968278,-3.013591126,0.257275571,3.947135949,0.339429852,4.909575654,0.43863697,0.097377129,0.140310062,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
114,4.480856866,0.388141501,4.955158569,0.439279639,2.583650052,0.286519023,4.27708907,0.375411514,4.665239336,0.423211098,2.724488005,0.267425393,2.768772911,0.283889174,4.213126352,0.411574911,-3.008640852,0.257034365,3.991241109,0.34240604,4.948210989,0.439556531,0.163361587,0.147714756,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
116,4.464952877,0.386686699,4.937282815,0.437040397,2.575633124,0.27996683,4.269100844,0.375484583,4.667849631,0.424226952,2.674105699,0.252439746,2.768417388,0.283603993,4.215481605,0.410969937,-3.019839481,0.256629538,3.979646305,0.342415798,4.934872772,0.438472942,0.158740438,0.141174708,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
118,4.461367095,0.387354822,4.94183171,0.437747321,2.539508634,0.271935897,4.297616054,0.379190677,4.682664587,0.426676498,2.757421919,0.265902338,2.75033745,0.279951037,4.188522237,0.406489427,-3.002401698,0.256921467,3.988063566,0.343791796,4.940667124,0.440825269,0.177649336,0.141385172,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
120,4.443424754,0.38625828,4.939609516,0.439472586,2.458685703,0.25168594,4.285476507,0.376022154,4.673653408,0.424111208,2.732768903,0.265563136,2.747219053,0.279227648,4.184278054,0.405183807,-3.00101695,0.25434782,3.983827621,0.343226991,4.939454599,0.442266788,0.161319711,0.160957872,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
122,4.451670662,0.385162624,4.94287363,0.439420663,2.486858791,0.248225623,4.287746799,0.37826345,4.679031875,0.424331763,2.722606493,0.260385731,2.757211445,0.281024312,4.198037392,0.408218727,-3.006092342,0.257007629,3.975958032,0.34407965,4.941376086,0.444752698,0.114285817,0.170434234,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
124,4.469577604,0.387907609,4.962691915,0.442383859,2.497120359,0.252517542,4.286212228,0.378314611,4.668062832,0.424231305,2.758809811,0.259931691,2.750689782,0.280718389,4.184876698,0.408004348,-2.986057884,0.256578826,3.994122789,0.348531538,4.940351795,0.447624213,0.209206767,0.173111815,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
126,4.475455564,0.389545374,4.970747904,0.44406741,2.494286201,0.253079866,4.288277157,0.381121525,4.668893079,0.427725252,2.765813466,0.257972877,2.739777434,0.280761703,4.170667926,0.408091157,-2.983784534,0.256894773,4.017014728,0.348416409,4.934892861,0.445084349,0.345502198,0.164091168,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
128,4.485870646,0.388262523,4.993425672,0.44370545,2.455650545,0.24387929,4.280312266,0.378975473,4.662170017,0.425037583,2.752881262,0.2602101,2.748088516,0.282781799,4.18454897,0.410786354,-2.997753298,0.257211808,3.981694487,0.346255729,4.918021694,0.444637881,0.236385658,0.163872054,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
130,4.47873458,0.389684822,4.998841997,0.446678144,2.398304913,0.238231352,4.287531226,0.377785438,4.667213689,0.424474265,2.768801374,0.26859635,2.759767947,0.282694571,4.198704611,0.410835621,-2.995978711,0.257779758,3.978631937,0.344575626,4.899466736,0.441980044,0.295292738,0.194151328,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
132,4.483134396,0.391695331,5.006855481,0.448562543,2.388250057,0.243589056,4.272524956,0.375754645,4.658891143,0.42300833,2.727060209,0.270608886,2.768120279,0.282305711,4.213624945,0.410594998,-3.013898384,0.258680054,3.98056838,0.346481386,4.914323049,0.443823604,0.245549702,0.151251285,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
134,4.507364453,0.395414015,5.022443304,0.451263637,2.447049051,0.255414305,4.282769439,0.374025087,4.660363877,0.421352367,2.772391689,0.264556381,2.77918637,0.283416257,4.22830017,0.41218744,-3.01726883,0.260300097,3.977768429,0.346514885,4.906643658,0.443274257,0.262267512,0.152810306,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
136,4.522553173,0.395653636,5.026463303,0.451467801,2.506912652,0.259153874,4.274535122,0.371174273,4.660673104,0.420036948,2.729983191,0.25096113,2.781171515,0.282422157,4.235414499,0.410956815,-3.035800421,0.260949274,3.998410968,0.346176453,4.904120991,0.441320455,0.375570876,0.180533279,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
138,4.504682863,0.39454101,4.999285965,0.447586241,2.526270454,0.27045428,4.271832184,0.374908283,4.655589275,0.422864392,2.736803822,0.267263405,2.784041488,0.28197125,4.239089023,0.410062642,-3.036148651,0.259512996,3.996854095,0.344886987,4.91529211,0.441944355,0.323102031,0.175694173,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
140,4.509899669,0.39451008,4.999866235,0.447688707,2.550033405,0.279875706,4.284930821,0.376373007,4.665498286,0.423746319,2.762660961,0.268236043,2.786028816,0.283265923,4.244209698,0.41161992,-3.046694715,0.259901276,3.989402819,0.34613594,4.928943693,0.442397071,0.231239319,0.149522219,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
142,4.513552932,0.393542142,5.008896716,0.446797591,2.532177797,0.284078981,4.275762673,0.374176613,4.667294132,0.422355748,2.709636841,0.255568843,2.786758263,0.283997585,4.246007872,0.412482231,-3.050240174,0.260075366,3.997068296,0.346167171,4.944917149,0.445318647,0.205672884,0.167776305,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
144,4.537648227,0.394630851,5.026732141,0.446428494,2.581312573,0.292066191,4.301365966,0.375424471,4.677330346,0.423548486,2.797508447,0.26414531,2.774079147,0.283033047,4.229958154,0.411397392,-3.049436882,0.261445919,3.998978671,0.345711129,4.931998048,0.444013063,0.266901164,0.145657713,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
146,4.557357192,0.39872647,5.035463209,0.449589908,2.644933125,0.298784575,4.302555115,0.375070836,4.669327576,0.422665587,2.835465271,0.287778226,2.761893016,0.281203515,4.21250518,0.407947699,-3.040555643,0.25790034,4.006249738,0.348492266,4.93637765,0.445600224,0.285738092,0.124990811,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
148,4.574762305,0.403244035,5.047885246,0.453547957,2.682270545,0.307341686,4.291907733,0.373716749,4.686012281,0.422855556,2.715489544,0.283817091,2.759646788,0.281181864,4.206076753,0.408943028,-3.026073069,0.26142997,3.996263295,0.35287427,4.937554905,0.450603319,0.231096856,0.117652952,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
150,4.577239589,0.404367227,5.043382419,0.454957984,2.712668268,0.311632286,4.303174229,0.37572075,4.708490602,0.423900801,2.681908737,0.264385693,2.761529024,0.281667665,4.204154552,0.408869738,-3.008973088,0.258501336,4.021739592,0.353382801,4.939380783,0.45167748,0.351174831,0.161794605,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
152,4.571664659,0.403384353,5.028727695,0.453124914,2.743412516,0.313291344,4.321152383,0.378338134,4.719961929,0.426015073,2.725914199,0.266877686,2.768602618,0.282789996,4.217513236,0.410627046,-3.027039855,0.260135073,4.02044336,0.35109091,4.949959057,0.451298572,0.302380574,0.160899538,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
154,4.580225367,0.402126166,5.032652593,0.450445306,2.770516462,0.316741218,4.320819607,0.377796122,4.715162062,0.425515581,2.743449787,0.263359555,2.778263789,0.283488071,4.232458341,0.411598376,-3.038514419,0.260716437,4.010780734,0.348998505,4.950399247,0.449299713,0.252306681,0.157865869,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
156,4.582302307,0.398862455,5.045471095,0.447886825,2.729627153,0.318170472,4.322354025,0.380071727,4.724332637,0.428253557,2.714439576,0.267993687,2.785164691,0.285342875,4.242799872,0.414229309,-3.045376035,0.262028262,4.017069094,0.348539634,4.957610058,0.447250621,0.254905239,0.166476249,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
158,4.566731683,0.396170407,5.035295438,0.447100872,2.692476666,0.312956267,4.326708946,0.379979739,4.707068406,0.426168066,2.805271107,0.280707169,2.807346765,0.285802474,4.273743072,0.4146237,-3.058238462,0.26062405,3.992307498,0.345283439,4.932459761,0.443034272,0.231698447,0.156390602,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
160,4.568520356,0.396091483,5.032005695,0.448933845,2.714578999,0.307468916,4.316746145,0.379534606,4.719812541,0.427771055,2.704480562,0.251319349,2.811478172,0.285910771,4.277914711,0.415670903,-3.054267984,0.26317298,3.982341656,0.345423666,4.923012092,0.442233038,0.219659908,0.143033231,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
162,4.563729841,0.394883089,5.022627193,0.448554189,2.728140433,0.303018776,4.310302588,0.377913524,4.714835908,0.426744775,2.692169312,0.249327105,2.8144798,0.287073959,4.282308376,0.416359176,-3.056834504,0.260045868,3.982557378,0.345505735,4.91070207,0.44036801,0.269978607,0.17045532,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
164,4.562548047,0.39500841,5.025357639,0.448557582,2.711309681,0.307054039,4.315328406,0.37875606,4.721132092,0.428099372,2.692113665,0.252347958,2.791848787,0.286610026,4.251907418,0.414841165,-3.048385736,0.257221757,3.985382935,0.347195371,4.907556879,0.441150689,0.296687163,0.189508357,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
166,4.559164065,0.394320532,5.020913419,0.447558011,2.712166646,0.309591884,4.316758217,0.377391651,4.717139097,0.426702714,2.715234696,0.265861706,2.787611384,0.285911219,4.242774236,0.414088566,-3.033040027,0.256890942,3.991536232,0.348493828,4.908039172,0.443845491,0.325524471,0.185826405,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
168,4.533048509,0.394304485,5.000113435,0.445508785,2.664788807,0.305688641,4.306188031,0.377758074,4.700544483,0.426302033,2.728762224,0.268442148,2.77194859,0.285534301,4.221359644,0.41432452,-3.025695624,0.259322467,3.993028844,0.34611931,4.906391707,0.441200149,0.339577394,0.174747798,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
170,4.533236918,0.39553806,5.004987609,0.446463904,2.646234154,0.30380595,4.294564066,0.379798783,4.695672564,0.427256508,2.690130073,0.259299283,2.784231172,0.286356386,4.239109049,0.415942207,-3.035280337,0.261711609,3.983748546,0.343565983,4.91363816,0.43937655,0.264190091,0.171673613,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
172,4.540512949,0.396669485,5.013965835,0.447180914,2.646701408,0.298061727,4.259854276,0.374622313,4.654146843,0.423213864,2.682684011,0.255265189,2.797866227,0.286576642,4.258578326,0.415880232,-3.044982172,0.260296082,3.96921744,0.344372052,4.917156695,0.440607014,0.177460422,0.143926807,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
174,4.555852052,0.399728005,5.023976657,0.450040954,2.683353634,0.289983046,4.29525422,0.376403529,4.671837325,0.425344907,2.788921799,0.262631564,2.810372463,0.287247593,4.28039423,0.416616988,-3.069714606,0.260725927,3.973071935,0.34422459,4.916496988,0.439167495,0.199371723,0.142783433,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
176,4.566550839,0.401427649,5.030879626,0.452117153,2.709235694,0.289466981,4.308551488,0.378623756,4.685951082,0.427189338,2.798953111,0.27274188,2.808254543,0.285560237,4.279218274,0.413952899,-3.075600381,0.259338837,4.002519741,0.344708393,4.932529201,0.439261926,0.2824819,0.175099429,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
178,4.577468165,0.401804558,5.020956899,0.45182348,2.80351323,0.300709523,4.30949397,0.377247972,4.70247194,0.426815816,2.737582086,0.27356657,2.823254932,0.286990455,4.301523063,0.41702745,-3.089817592,0.264026333,4.012890359,0.348950908,4.929408422,0.443323938,0.346818107,0.193620419,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
180,4.577910735,0.402611922,5.021218998,0.452720971,2.804677682,0.311161529,4.331791772,0.378702225,4.719699084,0.426966695,2.780162524,0.283028781,2.809606505,0.285620366,4.279637551,0.414780229,-3.070517681,0.262078117,3.997657843,0.344965032,4.921647796,0.440841392,0.30169803,0.183676099,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
182,4.575602216,0.399195044,5.013102296,0.447520164,2.825601893,0.318398009,4.335558046,0.379677877,4.727402259,0.428194064,2.768181193,0.27752948,2.808080283,0.286184214,4.274758318,0.414944048,-3.058631857,0.259460354,3.980373134,0.344314046,4.919937862,0.440934868,0.222114221,0.156263051,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
184,4.570892203,0.400621441,5.008957314,0.448298907,2.818631755,0.32497358,4.307175764,0.375620758,4.695340634,0.425092334,2.754516285,0.280968234,2.799190972,0.284825919,4.263925181,0.413170931,-3.059745866,0.259514488,3.989021132,0.346217432,4.926224995,0.442361434,0.240205681,0.148503837,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
186,4.566901428,0.400865429,5.01344206,0.449569565,2.7807389,0.320424651,4.306981088,0.377999426,4.691367899,0.426461171,2.769433843,0.289043081,2.788371001,0.284254498,4.251995788,0.412577742,-3.066128146,0.259819212,3.987352392,0.344640817,4.930664088,0.440541069,0.21410561,0.139844217,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
188,4.562188421,0.401400844,5.003108761,0.447848119,2.79850706,0.32720025,4.314879232,0.378732858,4.702448446,0.427461202,2.764602375,0.278544787,2.779630264,0.282138446,4.238620226,0.408933443,-3.056329583,0.256113999,3.973346834,0.342395188,4.917304087,0.440221659,0.19751782,0.132319304,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
190,4.583698741,0.403051232,5.025861597,0.4509258,2.81504732,0.33077653,4.281652587,0.37348585,4.685783893,0.422972127,2.66512736,0.268461903,2.781445058,0.282329474,4.242457556,0.408883724,-3.062604934,0.254877315,3.958321633,0.342769673,4.893885617,0.440016379,0.216065698,0.123206528,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
192,4.572907867,0.402469757,5.019829503,0.451659367,2.785221321,0.3258004,4.295284005,0.377321492,4.705649512,0.427548499,2.653821977,0.25241875,2.782943134,0.280725948,4.239178053,0.407516476,-3.041996544,0.256400376,3.957296638,0.342304567,4.881977949,0.439123893,0.258571392,0.140512418,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
194,4.590773746,0.404952354,5.037823466,0.454528519,2.802574864,0.329881259,4.324541348,0.379447641,4.71714325,0.428065558,2.754133741,0.271043202,2.792136407,0.28064206,4.252239928,0.408787035,-3.048277678,0.261160412,3.980837607,0.344291456,4.904186161,0.441229499,0.287443395,0.14880539,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
196,4.576232663,0.403895422,5.028747276,0.454326747,2.76617421,0.326136367,4.333165489,0.380345924,4.73595505,0.427942898,2.722007245,0.27412865,2.791997228,0.281624845,4.247381975,0.409498187,-3.029541762,0.258653235,3.958896116,0.342341363,4.908788887,0.440976009,0.159325031,0.126275767,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
198,4.564061273,0.401469252,5.017579317,0.452038772,2.749989096,0.314818129,4.349422123,0.383283918,4.743809556,0.431138817,2.77187239,0.269690332,2.796839615,0.283290959,4.25626376,0.41226145,-3.040856965,0.261720876,3.977522579,0.348783926,4.928224169,0.447236979,0.174716216,0.110569856,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
200,4.569092037,0.40239075,5.010687568,0.45336078,2.802709914,0.307697893,4.354427149,0.38515808,4.747830139,0.433785387,2.780815189,0.27681976,2.800022596,0.286140194,4.258460586,0.416540619,-3.033729361,0.263612921,3.984457387,0.346945603,4.913571368,0.443805386,0.268001463,0.14113012,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
202,4.565192131,0.403952922,5.012794358,0.453478699,2.774783226,0.308865615,4.329178882,0.37794637,4.74499828,0.428040144,2.665901291,0.261945755,2.803529277,0.286604904,4.262569957,0.417229948,-3.032633445,0.263688935,3.991406548,0.343863766,4.921556277,0.43964712,0.270807633,0.160536691,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
204,4.565241047,0.404480968,5.012465617,0.45404667,2.776342765,0.309378667,4.316416071,0.377314796,4.742397965,0.426837439,2.612488494,0.256151833,2.809804119,0.286980175,4.273782883,0.418270179,-3.046110939,0.266928521,3.969715614,0.343659796,4.908400781,0.44026972,0.214974947,0.155618168,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
206,4.550428827,0.402390302,5.008234359,0.451822585,2.719206699,0.298971593,4.336401575,0.377515055,4.741237882,0.427722638,2.717056345,0.269451259,2.814541875,0.287577604,4.286632394,0.419276074,-3.073820201,0.26869994,3.971524636,0.342220939,4.894730955,0.437692218,0.278699358,0.16446081,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
208,4.553578133,0.403423364,5.020746125,0.451860361,2.684906164,0.302664053,4.339019664,0.376578885,4.749363777,0.426829364,2.697643209,0.26592149,2.821038195,0.289431022,4.293301214,0.421445296,-3.06801388,0.267554016,3.971283321,0.345061477,4.902206569,0.442473053,0.247590329,0.16241923,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
210,4.561036079,0.403533917,5.037268233,0.452647114,2.656107467,0.297160957,4.352252166,0.377134021,4.752761482,0.425216892,2.750214901,0.275843928,2.809784391,0.288320951,4.279934027,0.419520058,-3.070814154,0.266572744,3.960637433,0.343926422,4.907724111,0.442025035,0.172290721,0.169545521,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
212,4.586946812,0.403969599,5.064315745,0.452533929,2.677471081,0.297886285,4.34533508,0.3785367,4.740063342,0.425643165,2.766422031,0.271143454,2.792921018,0.287321194,4.258053929,0.418211604,-3.067610624,0.266371006,3.971715497,0.340605818,4.90946091,0.43811421,0.220733844,0.1820998,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
214,4.593892201,0.405965638,5.064552162,0.453585111,2.711252356,0.302907573,4.344362426,0.376826071,4.735751402,0.424054566,2.778806524,0.264086991,2.782207312,0.285674372,4.243329404,0.415430492,-3.062281056,0.264565083,3.962958946,0.341914766,4.907660575,0.437568628,0.184152429,0.160747611,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
216,4.613927191,0.40588304,5.070409025,0.453008992,2.787999854,0.303473501,4.350439886,0.378921213,4.741173369,0.427273288,2.787505954,0.265207773,2.778260327,0.285369647,4.239462008,0.415291265,-3.066546396,0.266393925,3.955061908,0.341304578,4.881150481,0.434758366,0.250707615,0.16265422,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
218,4.611067135,0.405966722,5.060286554,0.454292807,2.814189461,0.29983792,4.347114012,0.37971546,4.755005655,0.427960554,2.715547438,0.268571815,2.779420969,0.284314351,4.239726112,0.413788572,-3.0617996,0.265961729,3.955703644,0.341868192,4.86842616,0.437014859,0.30481358,0.180501097,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
220,4.593537735,0.40464507,5.041365379,0.452937611,2.802227161,0.302898604,4.335517878,0.380580877,4.755660429,0.429176308,2.654947675,0.261523904,2.780280157,0.285094589,4.242272103,0.414412906,-3.067687626,0.26481279,3.951802123,0.343532914,4.874213703,0.439023182,0.262155801,0.152722286,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
222,4.589339702,0.404565043,5.049445525,0.452717055,2.748916408,0.310799901,4.341736458,0.379423607,4.759853217,0.426478157,2.66926942,0.272536318,2.775997218,0.28436552,4.236359795,0.41287249,-3.06545309,0.262286882,3.950814561,0.342394541,4.878725381,0.43819458,0.23917128,0.163879707,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
224,4.588585919,0.403966769,5.044729453,0.451975168,2.764011781,0.311985232,4.339201343,0.378796663,4.740394838,0.427148897,2.734427362,0.267331428,2.780333183,0.285938883,4.24200913,0.414598702,-3.066370605,0.26051336,3.950305243,0.340499176,4.877497626,0.437844041,0.241535711,0.169469369,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
226,4.578256765,0.403845051,5.046339886,0.451265085,2.705924283,0.304824911,4.342784512,0.378016483,4.735748646,0.42582495,2.770927977,0.273741583,2.767525926,0.284388569,4.224622814,0.412512354,-3.060861623,0.259806865,3.971776744,0.344524595,4.894637237,0.439935487,0.280334772,0.189899635,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
228,4.570696965,0.402474142,5.053743111,0.44990341,2.638512384,0.293997375,4.347849874,0.378839406,4.749579289,0.427939052,2.740932213,0.27433773,2.765300548,0.282841091,4.220089905,0.410288988,-3.053856882,0.259396422,3.963497812,0.342464744,4.884002444,0.438632387,0.281479285,0.170163959,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
230,4.583259383,0.402783783,5.061014348,0.45048509,2.672239521,0.293482822,4.356682639,0.380052498,4.763593296,0.42900949,2.72904001,0.277183427,2.777676255,0.284052001,4.241775585,0.412242017,-3.078721065,0.262344705,3.940967175,0.338912503,4.863581434,0.434816721,0.25051014,0.15137326,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
232,4.580202214,0.399594428,5.049003216,0.447167713,2.704998204,0.297269878,4.36386573,0.383037829,4.768361839,0.431882373,2.745881293,0.277497156,2.781332817,0.283699822,4.247691116,0.412235741,-3.084100378,0.264293535,3.944758948,0.339069486,4.874449163,0.434454175,0.225998092,0.136023177,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
234,4.584950709,0.397786653,5.050233495,0.445563096,2.723819565,0.292539223,4.371237963,0.381851282,4.756465132,0.431699525,2.83032929,0.289641195,2.77626098,0.283608065,4.238429718,0.411934431,-3.072413968,0.263675901,3.954305832,0.339942249,4.887218686,0.435873211,0.222654419,0.158881775,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
236,4.582896886,0.398792104,5.034687422,0.445234874,2.775734739,0.297432209,4.342983573,0.37599119,4.733110922,0.426381051,2.782474179,0.276415868,2.775470462,0.282844688,4.236801721,0.410390367,-3.069854572,0.261108513,3.951423223,0.338342542,4.90059001,0.436913561,0.154756076,0.148385598,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
238,4.562597635,0.398418871,5.015101673,0.444874699,2.752581479,0.299920508,4.306099084,0.372222889,4.725440489,0.423408715,2.628733465,0.261459422,2.769647441,0.283382423,4.229140717,0.411363642,-3.068325665,0.261590392,3.926300628,0.337255191,4.884913443,0.436674993,0.09184937,0.165454483,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
240,4.561244251,0.398805942,5.013321072,0.445147887,2.752936966,0.292122265,4.336154382,0.376292041,4.751045402,0.426499581,2.676590299,0.268682795,2.771732409,0.281921732,4.230796958,0.409046765,-3.064525786,0.259457909,3.936774314,0.341218298,4.884917472,0.438426218,0.144201681,0.157311705,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
242,4.563670382,0.399500669,5.019463306,0.446294246,2.740498687,0.29053536,4.348786199,0.375492018,4.739248409,0.424594859,2.786937363,0.279880506,2.797359667,0.285664595,4.265182218,0.413999441,-3.073930536,0.261023647,3.905737341,0.337868221,4.877547376,0.437157566,0.0184972,0.122983239,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
244,4.577538352,0.399063983,5.030245804,0.446595956,2.766708542,0.289580205,4.331333748,0.373276528,4.737336698,0.42346495,2.707321946,0.259792781,2.798872584,0.28577664,4.268801301,0.413814052,-3.080842283,0.260105009,3.931609769,0.339947957,4.90133056,0.438697735,0.052726604,0.113672317,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
246,4.572852375,0.399161357,5.030477929,0.447215851,2.74235016,0.291700008,4.357678149,0.374873565,4.744781464,0.422056445,2.809264892,0.273251885,2.788079874,0.28468487,4.253173414,0.412247923,-3.07229429,0.259471275,3.939592051,0.339567659,4.910623969,0.437557476,0.05546438,0.11004609,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
248,4.580027668,0.399884042,5.031867804,0.447502095,2.772667128,0.294690158,4.336202053,0.37456035,4.724882376,0.423706702,2.78148076,0.267055709,2.796939412,0.286150141,4.26881864,0.414871545,-3.090577498,0.261635645,3.935964071,0.340388829,4.901218755,0.439205053,0.074945335,0.140557827,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
250,4.580406776,0.399493454,5.031125663,0.446267409,2.777531231,0.301027888,4.346158679,0.373871162,4.752326215,0.422368896,2.721488539,0.277543119,2.795596806,0.285598055,4.270308303,0.414158359,-3.103249183,0.261542153,3.915202781,0.339252678,4.878030122,0.43705283,0.063893417,0.160467312,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
252,4.568255202,0.399138807,5.013046728,0.445009716,2.789089096,0.308059366,4.365797145,0.377306287,4.766321805,0.424892431,2.763698506,0.271465392,2.793384653,0.284210074,4.268477279,0.412427349,-3.10698585,0.262171465,3.914393072,0.338702233,4.874933316,0.437001272,0.072232097,0.13010811,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
254,4.582117294,0.399794362,5.018773413,0.445804536,2.835492818,0.316317944,4.361420313,0.376682161,4.76608466,0.424359912,2.742762926,0.266482328,2.782224723,0.283621158,4.253238834,0.411966965,-3.10183172,0.264096299,3.933697198,0.338688476,4.882951038,0.437195637,0.136681835,0.165681946,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
256,4.577117249,0.400636213,5.019229919,0.448536639,2.808666573,0.32013573,4.375714549,0.381068831,4.773936995,0.428764293,2.782824768,0.275363278,2.788650515,0.283458027,4.260666778,0.411632459,-3.099414538,0.263309484,3.943859984,0.339785531,4.8933348,0.438606324,0.145960723,0.183742397,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
258,4.568044674,0.399974715,5.0115452,0.447847816,2.794042571,0.320518097,4.34573131,0.379659144,4.746852691,0.427145366,2.741245785,0.263491696,2.780585931,0.283210992,4.246217342,0.411192776,-3.08193971,0.262839972,3.958040203,0.338793761,4.894281242,0.434933238,0.213076047,0.207931318,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
260,4.55699581,0.399884192,5.008194852,0.448721936,2.752199642,0.323655575,4.35045322,0.379416831,4.758627017,0.427120436,2.717758033,0.261947338,2.769547368,0.282389649,4.228947025,0.409935522,-3.068051256,0.260908764,3.921975452,0.335591622,4.866936404,0.433689898,0.142131643,0.165727096,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
262,4.563534176,0.400287669,5.022163621,0.451381166,2.729016395,0.32342007,4.353445937,0.380435761,4.771278176,0.431187284,2.682116979,0.255513787,2.76558896,0.281596496,4.22150279,0.408409068,-3.058066358,0.25877829,3.955190558,0.338121017,4.898972981,0.435922278,0.180060865,0.166278452,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
264,4.579486578,0.400617667,5.041141512,0.452268634,2.732866839,0.305234287,4.378793773,0.38128645,4.776780025,0.431987219,2.786848766,0.269017236,2.765756047,0.283032352,4.220432724,0.410766926,-3.052950663,0.260395062,3.944446229,0.33610848,4.888204106,0.433843129,0.169414719,0.15447823,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
266,4.598951366,0.403461476,5.053587157,0.454412494,2.780408201,0.308495005,4.372570536,0.380219354,4.759972458,0.431884769,2.822962846,0.273063652,2.773725625,0.285138023,4.230067467,0.413862178,-3.051641745,0.261025382,3.930066542,0.334506211,4.883118764,0.433259816,0.117857651,0.152173784,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
268,4.604861373,0.403416561,5.057279701,0.453849426,2.795188059,0.308153047,4.371488781,0.380614838,4.767880722,0.431278707,2.785921018,0.281501078,2.794763244,0.288082097,4.258809411,0.418339625,-3.061421426,0.264067193,3.963360388,0.338092424,4.891151361,0.434108817,0.252196496,0.184686323,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
270,4.61944414,0.40357882,5.069828374,0.453685778,2.817907207,0.308542041,4.351975066,0.37551057,4.750541229,0.424094037,2.757710413,0.281110097,2.803929415,0.28823068,4.269047678,0.418442708,-3.056543637,0.263212244,3.979803917,0.342709719,4.906617606,0.439352691,0.272549158,0.192020073,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
272,4.63177813,0.403188703,5.078941038,0.452334663,2.843126496,0.312995978,4.344181163,0.374342588,4.735589844,0.423815532,2.778546436,0.277743529,2.811750013,0.288489345,4.281726385,0.418744,-3.068155478,0.262824709,3.950012516,0.340032645,4.890872825,0.438009518,0.186571281,0.216231641,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
274,4.626223571,0.403847272,5.084473585,0.454386486,2.793223515,0.311296193,4.328322262,0.371920104,4.722395762,0.42057847,2.752028263,0.266817003,2.818694105,0.287789604,4.294411401,0.418056651,-3.08417508,0.263867323,3.947343609,0.338508517,4.896025069,0.436476009,0.152617769,0.173978393,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
276,4.635966382,0.404514077,5.09705011,0.45535505,2.791631469,0.317238761,4.335984709,0.379669604,4.740897154,0.429310182,2.716334931,0.267858866,2.815963016,0.287237211,4.291031578,0.417682892,-3.084311231,0.264578805,3.930429974,0.335423065,4.899481309,0.434151171,0.054224631,0.163858748,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
278,4.625405461,0.403985786,5.085831003,0.454346916,2.783703293,0.326376995,4.342499864,0.382986717,4.764547059,0.432429059,2.654311084,0.249600537,2.801136945,0.285402897,4.269531809,0.414934049,-3.072442512,0.262764524,3.945129585,0.333323772,4.90646393,0.431655809,0.099792207,0.149933706,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
280,4.622843033,0.404584198,5.077559111,0.454533398,2.803978721,0.327116238,4.349645868,0.382576241,4.774983793,0.432289756,2.648294169,0.264159512,2.807282148,0.286637221,4.28161789,0.416963569,-3.09006082,0.265601298,3.935880695,0.335873181,4.896394203,0.433718381,0.093826665,0.130951895,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
282,4.632645442,0.404098718,5.083131369,0.452420668,2.830701736,0.322782443,4.363346331,0.382298179,4.768643511,0.432220674,2.742157612,0.280967377,2.811173788,0.286538664,4.28613763,0.417097768,-3.088681579,0.266502912,3.963174528,0.339602725,4.906659255,0.433753244,0.189235618,0.130144989,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
284,4.634471662,0.405927926,5.083349718,0.453952869,2.838959437,0.322533565,4.344974688,0.381913638,4.740402444,0.42973801,2.763263666,0.290907061,2.806739986,0.286141628,4.278723955,0.416720424,-3.081195889,0.266560818,3.956910576,0.337968312,4.899721357,0.434213459,0.185667451,0.144476154,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
286,4.644139018,0.406088823,5.094469283,0.45532502,2.842817957,0.320098223,4.346343159,0.379574274,4.729963331,0.4287249,2.811862473,0.292578272,2.798270592,0.285480384,4.265644101,0.415976797,-3.071223443,0.266438984,3.942681272,0.338941573,4.8830171,0.436180127,0.181337961,0.166432844,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
288,4.648733041,0.406524196,5.104935777,0.456994428,2.8239221,0.310778045,4.371588852,0.379822031,4.755851442,0.428825731,2.834538492,0.299477307,2.8125438,0.287089152,4.287833754,0.418102634,-3.088616015,0.267337569,3.95471068,0.337215853,4.880142561,0.434799164,0.252983158,0.181327752,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
290,4.646363546,0.407745638,5.111388285,0.45949037,2.78626459,0.312080246,4.359890539,0.376638211,4.746027222,0.426278218,2.815343811,0.291281839,2.8069957,0.285859113,4.282289224,0.41573949,-3.094178394,0.264304371,3.953425413,0.339392196,4.884966458,0.437448632,0.22726123,0.160339193,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
292,4.644007173,0.406517007,5.117276995,0.457996884,2.750927887,0.31997711,4.334972934,0.377504969,4.734694027,0.428413549,2.736088561,0.259109265,2.801710647,0.285771482,4.275916299,0.41575421,-3.095111962,0.265778149,3.961808139,0.338481412,4.890362395,0.437908174,0.247591117,0.183457696,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
294,4.640617046,0.406684531,5.108707416,0.458641773,2.768255567,0.322233983,4.346005673,0.376097002,4.732992938,0.426140787,2.798056611,0.265604291,2.811422227,0.287754498,4.290172963,0.41922494,-3.103580717,0.269650071,3.968636342,0.338047476,4.902706599,0.435241255,0.232355314,0.178754063,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
296,4.646283436,0.409043705,5.106431627,0.460124672,2.805690672,0.320904009,4.348991907,0.373676135,4.757413102,0.426219645,2.71530713,0.268077383,2.796802604,0.286305296,4.266422739,0.416961891,-3.081677939,0.267642628,3.964530856,0.337185073,4.913347056,0.437646578,0.169266057,0.18107874,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
298,4.639881816,0.408828737,5.096192427,0.460758708,2.814639373,0.317791121,4.317745973,0.37356387,4.726969942,0.426174232,2.680850095,0.268176587,2.78782523,0.286056429,4.252064944,0.415851716,-3.069133626,0.26403805,3.938964527,0.333788866,4.906730802,0.434351091,0.067899426,0.157145096,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
300,4.632749731,0.409157037,5.093826013,0.461254449,2.788444601,0.320749421,4.306737996,0.371103289,4.723737268,0.422113417,2.638740912,0.267356455,2.792457377,0.288160851,4.259805933,0.418743546,-3.07693685,0.264498388,3.955277839,0.336581196,4.896913642,0.433483555,0.188734628,0.150463874,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
302,4.627305325,0.407837183,5.085010967,0.460481977,2.796482753,0.324942534,4.335274403,0.374011271,4.743243071,0.422080221,2.703399727,0.282658398,2.785013013,0.287322967,4.253966475,0.417352792,-3.090800834,0.26519547,3.979225355,0.339817273,4.912509483,0.435676575,0.246088842,0.184089441,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
304,4.635522052,0.407938315,5.08685612,0.458710429,2.830185778,0.323813893,4.364480646,0.377558945,4.773228715,0.426038731,2.729488374,0.267949647,2.792093672,0.285945607,4.263742573,0.415164571,-3.09450193,0.264075984,3.963513738,0.337918155,4.907420001,0.435355923,0.187888689,0.179898411,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
306,4.645650219,0.406117946,5.087465691,0.457558407,2.878388332,0.326221464,4.367818194,0.37858486,4.754303302,0.427855024,2.821877763,0.275513094,2.795771893,0.285861542,4.26987107,0.414786276,-3.100624813,0.262778309,3.963058289,0.336585311,4.895646857,0.43398571,0.232704017,0.18188008,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
308,4.651372729,0.405769339,5.084543906,0.45645046,2.918688021,0.329765053,4.35831815,0.375327309,4.759440709,0.425811648,2.753827914,0.26401372,2.796830582,0.28657976,4.27244108,0.416348029,-3.10561141,0.265258078,3.959234906,0.337576122,4.896319423,0.434853525,0.210896839,0.207981359,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
310,4.659500411,0.408368037,5.092985075,0.458927969,2.925561757,0.325201435,4.383403985,0.379691101,4.785897855,0.4296608,2.773428504,0.266871298,2.792517552,0.287718057,4.268810719,0.417718717,-3.112655115,0.26635076,3.94623108,0.337859625,4.904314019,0.435855714,0.113899323,0.166567743,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
312,4.656450668,0.408516686,5.096027224,0.457636096,2.898144445,0.326970501,4.353925351,0.377525215,4.76465125,0.42898709,2.711021753,0.256170677,2.796130497,0.288816663,4.275988983,0.419719063,-3.123303446,0.269653025,3.944863163,0.337941651,4.89514934,0.437041689,0.143718452,0.170040526,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
314,4.644640186,0.406569436,5.088072372,0.455205394,2.870911442,0.329024809,4.363308908,0.378869378,4.770289643,0.428294893,2.73538597,0.27164118,2.80762893,0.2885771,4.288203181,0.419703216,-3.114668073,0.269989829,3.943050585,0.340066193,4.889741655,0.438304844,0.156286304,0.163574863,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
316,4.660227921,0.407140797,5.101663439,0.45658872,2.894485849,0.327879433,4.348218023,0.376604934,4.75819846,0.426329867,2.708296278,0.263494333,2.804856952,0.286733983,4.28159918,0.417445688,-3.102111959,0.269571128,3.94396247,0.341814433,4.884769624,0.43843865,0.180733852,0.163505141,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
318,4.653316421,0.409820931,5.097107711,0.46032886,2.878151263,0.327938119,4.328033231,0.374824557,4.754623143,0.425946822,2.621673586,0.257206135,2.80845451,0.285730432,4.286084451,0.415666925,-3.102065255,0.267145949,3.939839417,0.340007198,4.902410477,0.437986726,0.089555177,0.12976795,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
320,4.651002482,0.409972114,5.10484591,0.461324357,2.83562877,0.319290506,4.370032956,0.378574806,4.780894355,0.42908013,2.726587357,0.268746982,2.808665916,0.286162034,4.284782771,0.416280451,-3.095801502,0.266307968,3.930562317,0.340348706,4.903145316,0.43898408,0.04023032,0.143598508,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
322,4.659112494,0.408937792,5.109350096,0.461330972,2.858162087,0.313960662,4.364753541,0.377581268,4.769918989,0.424786031,2.744091748,0.283419941,2.804030859,0.287173746,4.282244008,0.417574251,-3.108821736,0.267031386,3.950733458,0.342714652,4.910576676,0.440419251,0.111360589,0.141847577,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
324,4.649330823,0.408089792,5.088669275,0.45908197,2.891977015,0.322879675,4.377587458,0.376829113,4.78422867,0.425009326,2.75102261,0.273504749,2.794930493,0.286998332,4.269396259,0.416825886,-3.102932572,0.265385441,3.943788363,0.341361967,4.892598901,0.438474737,0.148546208,0.160681832,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
326,4.658733948,0.408123766,5.098038724,0.459579371,2.901514845,0.326900143,4.355910707,0.37566739,4.773868382,0.425629779,2.684080005,0.260465437,2.799521682,0.287357184,4.279329807,0.417447554,-3.119710814,0.267424967,3.955710125,0.340369433,4.875611081,0.435262887,0.276106302,0.177219581,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
328,4.653716663,0.408845647,5.106012334,0.459961993,2.844533979,0.326733935,4.383004888,0.381592349,4.792909908,0.43019185,2.743384811,0.270957376,2.791062052,0.285533308,4.267579324,0.414126579,-3.115007036,0.2633089,3.976677346,0.335949684,4.904288026,0.435646614,0.266234628,0.181152912,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
330,4.663126072,0.407683114,5.114159218,0.458278641,2.858993488,0.31881289,4.400774682,0.38250812,4.801635769,0.430893152,2.797330333,0.291954145,2.786162728,0.285886537,4.260201482,0.414693844,-3.109992292,0.2639167,3.99578351,0.337879988,4.903658088,0.435496068,0.364285198,0.17962169,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
332,4.665087166,0.407443009,5.11228861,0.456640357,2.876281392,0.325988992,4.39950164,0.383812672,4.808588569,0.43276969,2.763153922,0.285767474,2.791455618,0.287289104,4.265394735,0.416471129,-3.104300848,0.26317672,3.993829001,0.340628484,4.906710746,0.437923587,0.34230202,0.176755176,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
334,4.654081336,0.406198182,5.112541478,0.454075273,2.820240771,0.327544987,4.405386116,0.384483525,4.796754147,0.433389392,2.83991399,0.283045792,2.785191903,0.285924426,4.259888057,0.41504802,-3.113592716,0.264976994,3.976466708,0.336781765,4.906582526,0.43556407,0.256003439,0.155307444,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
336,4.658920369,0.406112049,5.113617716,0.453335211,2.840130978,0.332039543,4.385529853,0.384013904,4.791700566,0.433055338,2.760847002,0.272179207,2.796495768,0.286019822,4.275154572,0.415503664,-3.118139448,0.266625619,3.986783339,0.336448638,4.923534346,0.434239652,0.239779312,0.162685471,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
338,4.659079769,0.405447164,5.108449623,0.452368924,2.86160035,0.333391409,4.394603646,0.381350553,4.794064229,0.430809316,2.796761312,0.276160812,2.792195179,0.284915341,4.265961581,0.412893497,-3.102870429,0.261025911,4.004990481,0.338298951,4.942964761,0.435086243,0.253093359,0.162305384,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
340,4.642908412,0.404460081,5.113936077,0.453801077,2.758797752,0.325349872,4.370480421,0.377764989,4.766690419,0.427265424,2.785640427,0.272941172,2.794559943,0.285938022,4.267549443,0.413628521,-3.097398056,0.25789463,3.990495518,0.339939365,4.942643868,0.43717211,0.181902121,0.12901815,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
342,4.653483105,0.404726368,5.129667761,0.454190999,2.748744479,0.323738385,4.356751445,0.377735607,4.762484687,0.42736778,2.733818478,0.268917359,2.791545557,0.285494547,4.265576243,0.413534922,-3.104577184,0.26009473,3.980287719,0.339001772,4.930903622,0.436882753,0.177824106,0.138819615,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
344,4.672535983,0.40483803,5.144584086,0.455148919,2.784343568,0.326173328,4.367736523,0.377558911,4.760562281,0.426370714,2.796433491,0.286697449,2.786299568,0.284462821,4.260866966,0.412552205,-3.111970023,0.262113132,3.971329116,0.337780755,4.917964379,0.436535481,0.184788063,0.142779622,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
346,4.666363034,0.402851395,5.138121231,0.453629339,2.779330247,0.32686642,4.341026128,0.375605228,4.754276343,0.426070811,2.688025269,0.270693639,2.783608458,0.284060051,4.258280771,0.412082876,-3.115080794,0.262700197,3.978904695,0.338800986,4.897951298,0.433292612,0.302718286,0.152379414,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
348,4.664101039,0.406198843,5.132626758,0.455372224,2.789998164,0.328778318,4.344103422,0.374785292,4.756207723,0.425170002,2.695686218,0.269978499,2.785069979,0.28398803,4.26240227,0.412135229,-3.124259184,0.263830257,3.961768536,0.335843714,4.898581411,0.432371408,0.214517035,0.130039115,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
350,4.666317348,0.406973356,5.127345301,0.455227886,2.822205537,0.33421013,4.333372748,0.372886772,4.752032752,0.424918772,2.658732734,0.266349731,2.787206141,0.283268589,4.26551545,0.411145645,-3.126031095,0.263599722,3.94001678,0.333067892,4.897306183,0.433142483,0.110859171,0.125125947,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
352,4.660494612,0.406947183,5.124867559,0.455802616,2.803002826,0.334544373,4.350784052,0.374148877,4.753192664,0.425774747,2.741149601,0.273115484,2.807614465,0.286466838,4.295065621,0.415749494,-3.142190161,0.265342709,3.96278015,0.332487874,4.915345383,0.43213164,0.152519216,0.161369723,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
354,4.659269818,0.407459555,5.120911696,0.455930822,2.812702306,0.337119111,4.375025328,0.379938747,4.764005693,0.42872255,2.819103869,0.277958811,2.79647251,0.286219906,4.28178467,0.415396221,-3.144776131,0.265358968,3.975178381,0.3362156,4.92026174,0.434341899,0.194844946,0.176995959,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
356,4.655313362,0.407501878,5.122659171,0.456530128,2.785930125,0.327585376,4.40377874,0.384780057,4.778685496,0.433150468,2.904151712,0.286477913,2.794305932,0.286572209,4.277141296,0.416304581,-3.137035522,0.266299264,4.000435424,0.337079883,4.920537942,0.432517224,0.320025352,0.191620134,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
358,4.653773277,0.407823211,5.125481466,0.456286967,2.766940521,0.327323373,4.385601042,0.382631102,4.78461253,0.433008691,2.789555089,0.278931543,2.802566653,0.285481413,4.287745913,0.414425708,-3.138150385,0.263811149,4.007682768,0.335590796,4.922350039,0.429186407,0.349013683,0.184920975,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
360,4.657401554,0.407153183,5.130257396,0.455228713,2.765978184,0.329200608,4.383107705,0.380413929,4.788034676,0.429149837,2.763399822,0.280713104,2.788110258,0.282618544,4.266400148,0.410155325,-3.125049302,0.261198418,3.99835823,0.337835389,4.912084646,0.433275158,0.343452565,0.189159498,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
362,4.665913649,0.407016381,5.145017393,0.455170437,2.749498675,0.328736183,4.394885248,0.380712733,4.79941801,0.431145726,2.7767542,0.277902792,2.788483094,0.282418767,4.264918885,0.40971271,-3.11726007,0.260079169,4.010910344,0.337883414,4.909730385,0.431659561,0.415630178,0.18874504,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
364,4.660843185,0.403979399,5.147475496,0.452718992,2.714313944,0.312851991,4.386143116,0.381033511,4.785202874,0.432319799,2.789904085,0.274379816,2.789173933,0.28331465,4.264525799,0.411198274,-3.112233527,0.261600518,4.020963701,0.341926975,4.92833461,0.436199649,0.391480068,0.186065687,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
366,4.653560758,0.402872997,5.158648991,0.453226713,2.633207825,0.308064664,4.388915681,0.381694714,4.790681602,0.433935125,2.781852,0.267775222,2.806293694,0.287391433,4.286190401,0.417022087,-3.113293133,0.26379934,3.987877203,0.341170571,4.906765133,0.436709017,0.312325485,0.157028116,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
368,4.653393023,0.404710444,5.160569104,0.456696825,2.624688701,0.305982878,4.359173245,0.379788567,4.770467565,0.4302491,2.713995964,0.27870882,2.825653569,0.289461988,4.312759156,0.419803414,-3.122768779,0.265047653,3.983614126,0.342154764,4.900101362,0.435568049,0.317665182,0.138520836,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
370,4.653693895,0.40705581,5.150847399,0.457822936,2.665079881,0.314213789,4.333405495,0.376931323,4.748806131,0.429150454,2.671802948,0.268510803,2.821068647,0.287180549,4.309681468,0.416785517,-3.133382637,0.265798952,3.995287865,0.342538022,4.915507013,0.435543761,0.314411269,0.143659233,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
372,4.666808124,0.407235909,5.153888195,0.456643746,2.718487839,0.316357664,4.350390116,0.377569936,4.742573,0.429887364,2.781658581,0.270008548,2.81947323,0.285878423,4.309797659,0.414985151,-3.141824489,0.265649874,4.012409592,0.341848122,4.918477657,0.436220376,0.388137331,0.173588862,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
374,4.658866179,0.407163325,5.140634053,0.45703411,2.731794684,0.314305398,4.355697168,0.378490997,4.765673914,0.430259518,2.715790186,0.260405904,2.841738841,0.289597197,4.343375217,0.420306539,-3.164806666,0.266943304,4.003953582,0.341073795,4.919738937,0.43707221,0.340812164,0.184061775,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
376,4.654451622,0.408138629,5.129941685,0.457707842,2.752491367,0.308555658,4.343393365,0.381257679,4.746393276,0.432115847,2.731393721,0.27862335,2.841961299,0.28879399,4.343051539,0.419038541,-3.162399658,0.26600185,3.99167448,0.341408198,4.92133548,0.439207715,0.273030479,0.168405342,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
378,4.648575946,0.406435858,5.128374338,0.456129035,2.729382376,0.310181409,4.343821829,0.379045413,4.751992224,0.43028744,2.711140252,0.276458026,2.822180832,0.286953647,4.316076353,0.416466509,-3.153401254,0.265107415,3.968652251,0.339831837,4.908551379,0.43766163,0.209055736,0.14861501,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
380,4.65043482,0.406723252,5.132521068,0.456339835,2.722089828,0.309750679,4.351666717,0.379420579,4.768810466,0.431046158,2.683091718,0.256794006,2.823581345,0.285903399,4.31909789,0.415285291,-3.158484836,0.266502722,3.96552188,0.339235818,4.897833069,0.435838342,0.236277125,0.157719082,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
382,4.659511384,0.405381083,5.136398782,0.455459547,2.751961794,0.312087295,4.363575369,0.378340738,4.753784306,0.427903349,2.802739624,0.275380277,2.834389744,0.286300159,4.333914444,0.416012629,-3.163709055,0.267190863,3.96497336,0.335817573,4.902622112,0.434621729,0.214378351,0.155730107,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
384,4.669053998,0.406344893,5.145867082,0.457543338,2.761801664,0.305057913,4.359021379,0.379840467,4.752001112,0.430154148,2.787102446,0.273355292,2.825503709,0.286660077,4.319978784,0.416062503,-3.152396591,0.266169725,3.981507846,0.338276373,4.907169915,0.437687683,0.278859569,0.18375545,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
386,4.674914467,0.40686815,5.149891592,0.457355971,2.775005968,0.311792441,4.350220902,0.379878642,4.749084333,0.430176154,2.754767179,0.282417643,2.826104761,0.288616253,4.321566623,0.419053551,-3.155742687,0.267900079,3.972879711,0.337812411,4.919501854,0.437554042,0.186391136,0.140631401,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
388,4.67822556,0.40587125,5.155185104,0.456809624,2.770387386,0.314530632,4.341533804,0.379377792,4.740973251,0.428736069,2.743776018,0.284534486,2.825812325,0.289373437,4.319858389,0.419542754,-3.15037193,0.265553764,3.983896754,0.335650988,4.927914622,0.436746821,0.207825282,0.17864424,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
390,4.673995741,0.403969777,5.160588155,0.455624142,2.727626085,0.313724343,4.331228655,0.375811961,4.720669594,0.426782527,2.773464898,0.281029243,2.83048699,0.2895329,4.321919695,0.419812478,-3.135243833,0.265679962,3.980565467,0.336818378,4.939136487,0.438908247,0.146281386,0.189442051,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
392,4.676618255,0.404981464,5.162910642,0.45702851,2.731448707,0.313414809,4.333637552,0.378615729,4.742624142,0.430514631,2.697691189,0.263424251,2.82873812,0.289056351,4.321566217,0.419187765,-3.142574267,0.266775672,3.997685325,0.336593475,4.941103951,0.438818094,0.224010821,0.214222039,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
394,4.692270282,0.407114479,5.171149725,0.460223159,2.776752509,0.315438916,4.34539195,0.381161528,4.765876798,0.432343244,2.66345256,0.257911293,2.833302466,0.288747633,4.327404535,0.418532223,-3.143105808,0.265027437,4.00921217,0.338500787,4.940046524,0.437513472,0.285874752,0.190306815,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
396,4.682460055,0.405952529,5.160697465,0.459184805,2.769510419,0.318887757,4.378111318,0.385681203,4.78345748,0.437380259,2.756726672,0.274825604,2.843800195,0.289114483,4.342155277,0.419193386,-3.14962013,0.266015595,4.006425885,0.339038326,4.930241275,0.438575163,0.311164325,0.203339979,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
398,4.685157259,0.40524359,5.164986505,0.458594673,2.765840274,0.322840927,4.367686667,0.380669036,4.779833243,0.433042986,2.719100364,0.261409671,2.861120472,0.291179882,4.370906125,0.421787173,-3.178022141,0.265848124,3.985498781,0.340559804,4.901176938,0.437840517,0.32278615,0.186285932,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
400,4.676450451,0.403243803,5.149674537,0.455124572,2.783554107,0.321231135,4.359846929,0.380145584,4.781717449,0.432477837,2.672364847,0.25610234,2.872541173,0.291982903,4.389529946,0.423085067,-3.195413919,0.26712927,3.989124301,0.34216999,4.896416858,0.438721813,0.359954073,0.178516957,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
402,4.671558405,0.401706986,5.148147456,0.452796633,2.765202199,0.316340396,4.345112858,0.378412477,4.757816189,0.43097327,2.694299535,0.269996433,2.871694888,0.293198047,4.385343283,0.425069736,-3.182898695,0.268109861,3.960088742,0.338512102,4.893975044,0.436425618,0.224543535,0.16729063,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
404,4.682781733,0.403335228,5.157911757,0.453480685,2.782261636,0.321509329,4.354997616,0.379273714,4.753140228,0.431890846,2.76242717,0.28176477,2.852532667,0.291741612,4.360377229,0.42343671,-3.17884558,0.269018628,3.979900936,0.338330522,4.912266836,0.436297903,0.250437337,0.18549305,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
406,4.68066588,0.403300466,5.149948681,0.451966429,2.803534677,0.324917787,4.350449115,0.383047886,4.766604751,0.435125287,2.685826574,0.282717551,2.838543363,0.289145694,4.341686523,0.420256378,-3.174029276,0.269482098,3.965880498,0.336682974,4.908851885,0.437275996,0.19399495,0.172456451,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
408,4.682576689,0.404090503,5.16025354,0.452819294,2.771869289,0.325462089,4.351217402,0.382147202,4.773065741,0.434095638,2.663824048,0.275943498,2.828545622,0.287905311,4.329467078,0.418605362,-3.175140201,0.269868704,3.987966197,0.338891489,4.903204926,0.43871423,0.327011284,0.194332325,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
410,4.672114666,0.403545613,5.161429036,0.452277626,2.714857186,0.322534665,4.337615911,0.379938635,4.76327634,0.433230041,2.634974197,0.274894984,2.837672562,0.288413187,4.341919576,0.420047114,-3.179315493,0.272907622,3.987421853,0.339800869,4.923667408,0.441817968,0.242439631,0.198170994,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
412,4.670643563,0.401094058,5.160103336,0.451243657,2.71280447,0.315785365,4.365323353,0.38086443,4.770481016,0.433681581,2.744692698,0.280377196,2.857095453,0.289580303,4.366772407,0.422894994,-3.181612361,0.276540126,3.982388271,0.33904502,4.917695001,0.439545755,0.241161351,0.194429384,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
414,4.670592417,0.404501801,5.163865801,0.455136139,2.697498882,0.311288629,4.379961105,0.382847099,4.768738933,0.433449201,2.824849795,0.288235141,2.866681208,0.291408863,4.378191263,0.425329284,-3.17935901,0.276906221,3.978669739,0.342063595,4.918385709,0.441859,0.21980586,0.157280938,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
416,4.66998737,0.40525955,5.162215444,0.45538631,2.701075075,0.309427401,4.37145721,0.382489163,4.773016087,0.431959774,2.765221701,0.267980745,2.875264113,0.293267443,4.390568077,0.427836634,-3.185951742,0.277526093,4.00919558,0.343385152,4.936100132,0.443913104,0.301577372,0.204855828,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
418,4.688108492,0.406507839,5.163455148,0.455414504,2.786721868,0.319092041,4.379143644,0.384376054,4.781130509,0.434061982,2.771196182,0.273745659,2.857019957,0.291224089,4.365899696,0.424016573,-3.178498996,0.273066348,4.023928967,0.344637446,4.928506762,0.441520672,0.405617786,0.204477011,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
420,4.695803073,0.407614513,5.165415974,0.45677142,2.817351466,0.321215481,4.378204611,0.387790816,4.76303544,0.43636789,2.838881291,0.290082469,2.850372012,0.290338141,4.357913686,0.422154104,-3.179794686,0.270470798,4.038532427,0.346471802,4.947039917,0.442742914,0.404502466,0.187029655,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
422,4.71626105,0.408310202,5.188772221,0.458105124,2.826216363,0.32023629,4.386597731,0.389199446,4.768436783,0.438048779,2.859241524,0.285588443,2.840853253,0.288847455,4.343393574,0.419905701,-3.169308034,0.269372665,4.033506832,0.346295578,4.943640694,0.442894018,0.392971384,0.183583117,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
424,4.713857866,0.40809895,5.183825441,0.457116257,2.833987569,0.322189231,4.372846858,0.386653371,4.760097851,0.438070726,2.823842888,0.277474076,2.845656583,0.288899749,4.349129427,0.41952999,-3.168234793,0.267821501,4.012527876,0.344598013,4.914566872,0.440245549,0.404371892,0.192703394,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
426,4.711816566,0.409276992,5.184951929,0.457476533,2.819275117,0.324214345,4.380327337,0.386842831,4.766290065,0.436594124,2.836476426,0.285241016,2.868506681,0.290773562,4.380153801,0.421885217,-3.1780818,0.2669565,4.02313098,0.345506671,4.914231832,0.441157456,0.458727574,0.20895051,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
428,4.706348982,0.410856975,5.173472989,0.458873286,2.837852954,0.324171548,4.371445605,0.386048374,4.756830186,0.436412479,2.829907279,0.277889959,2.875036611,0.292418584,4.390647455,0.424739389,-3.187406764,0.26999309,4.028665951,0.34674485,4.912503209,0.442055313,0.493316917,0.22470301,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
430,4.71242744,0.411036747,5.178283397,0.459117581,2.849003612,0.324813845,4.375190111,0.383670294,4.779989769,0.436082711,2.755991479,0.273633958,2.867928361,0.291415979,4.379811361,0.423422625,-3.179603641,0.269596334,4.01838803,0.343831067,4.925203059,0.440514544,0.391127912,0.223989969,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
432,4.70894949,0.411657446,5.168324392,0.45942299,2.87144988,0.323415234,4.357009958,0.382156215,4.77392814,0.435528797,2.689337231,0.26813067,2.857588225,0.291339374,4.364089757,0.423145354,-3.1684179,0.268625234,4.013288483,0.345066204,4.93369747,0.443550018,0.331652535,0.231564535,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
434,4.702411534,0.410823831,5.162890337,0.457822461,2.860496321,0.323290445,4.345425965,0.382810707,4.757124123,0.43455822,2.698633335,0.266267028,2.861094777,0.29167165,4.374163814,0.423393802,-3.191181371,0.268198552,3.990785542,0.342940025,4.915203481,0.441157228,0.293113786,0.215417548,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
436,4.697759823,0.41033766,5.165844667,0.457476541,2.825420448,0.315588445,4.364258009,0.383526423,4.749955633,0.434622293,2.821467515,0.287766369,2.850840485,0.289622067,4.361566071,0.420760917,-3.192061859,0.268304948,3.986992567,0.341446704,4.924372872,0.439893679,0.237471347,0.221019787,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
438,4.701673042,0.411257013,5.168941031,0.458359487,2.832601084,0.317537524,4.378994804,0.383754166,4.761965766,0.435152229,2.847110957,0.281756937,2.844715185,0.290079787,4.355224335,0.421536932,-3.197321412,0.269010493,3.990045825,0.341354017,4.920796537,0.439886901,0.267042976,0.214499906,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
440,4.709769923,0.410225015,5.172799537,0.457511948,2.857651468,0.317130272,4.377921918,0.384660652,4.772278279,0.43520801,2.800496475,0.260942945,2.84619916,0.290015151,4.35585967,0.421326244,-3.192442879,0.268587956,3.992897849,0.342243139,4.918866448,0.440912084,0.289023454,0.214997764,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
442,4.714446237,0.409239844,5.175925299,0.457219009,2.868529991,0.317240573,4.369723734,0.384531274,4.769763062,0.435916135,2.769566426,0.257360226,2.831744264,0.286353459,4.33341802,0.416076432,-3.174950758,0.26668041,3.983065273,0.343430459,4.925104298,0.444197788,0.214909173,0.164906048,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
444,4.716602409,0.407816869,5.175677764,0.455335974,2.880300988,0.323203871,4.366805198,0.385721183,4.762653747,0.4366648,2.783411,0.280681436,2.834272668,0.286322896,4.334492939,0.416023244,-3.166608415,0.266683312,3.975453766,0.343385245,4.931237944,0.444616949,0.152317052,0.142590426,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
446,4.71245823,0.406679285,5.169246337,0.454824181,2.885305801,0.319089279,4.363704249,0.384648604,4.767445475,0.436126123,2.748739341,0.26321708,2.829898922,0.286278733,4.326145495,0.4158175,-3.155087368,0.26641247,3.972692026,0.343682068,4.916056956,0.442260715,0.199232309,0.16974052,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
448,4.713810724,0.408235658,5.170806371,0.457581811,2.885828139,0.317420491,4.347427265,0.383902093,4.759214071,0.43671706,2.700280045,0.266529847,2.825381408,0.286866513,4.318644206,0.416800576,-3.147669787,0.267959763,3.969183947,0.344106384,4.909255219,0.443448538,0.208898857,0.158824855,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
450,4.717244214,0.410252139,5.185346541,0.461828535,2.844834905,0.315286512,4.358553496,0.385533232,4.74838836,0.436114629,2.799214039,0.29013247,2.819694437,0.287202462,4.309138553,0.417098924,-3.138082025,0.267844068,3.983430164,0.344560561,4.917950689,0.443739728,0.245348065,0.162109583,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
452,4.713920083,0.410065196,5.184038066,0.460680345,2.833448151,0.322118921,4.380042234,0.386520233,4.768254793,0.434560051,2.827191994,0.297962974,2.822796312,0.287549203,4.316901221,0.417397529,-3.153623325,0.266476242,3.972336398,0.338228405,4.927631391,0.438682496,0.151156428,0.155599952,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
454,4.709027271,0.409988017,5.179922519,0.459516353,2.825446281,0.325353056,4.379333282,0.386165642,4.762381204,0.435279977,2.847141597,0.284628489,2.826415112,0.288828526,4.321302958,0.418886463,-3.153136273,0.26622511,3.970601492,0.34028918,4.908758724,0.439664416,0.217972564,0.149891155,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
456,4.701297109,0.407907766,5.172096205,0.456934639,2.818100727,0.327949428,4.367412826,0.386040014,4.747654058,0.435632694,2.846447898,0.285172355,2.825348481,0.288878287,4.32005803,0.418848049,-3.153489717,0.266606901,3.974779463,0.340879775,4.903274789,0.440047696,0.26079816,0.194821182,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
458,4.707918422,0.408772478,5.175273441,0.457812497,2.838498343,0.328878413,4.347877478,0.383116573,4.745115823,0.433048922,2.758924101,0.276925598,2.832521526,0.290440217,4.330254344,0.42187352,-3.158409744,0.270695677,3.988498135,0.343158232,4.919584731,0.443796535,0.264151751,0.186773941,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
460,4.711486517,0.406573411,5.182621031,0.455333507,2.826948465,0.32366176,4.358102855,0.38451277,4.747823002,0.434129432,2.799222266,0.291438678,2.833436757,0.289058783,4.330282548,0.420082752,-3.153946409,0.269803402,4.00843773,0.343604054,4.921073673,0.444264785,0.357893958,0.192092919,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
462,4.69901364,0.406850575,5.18898947,0.456097353,2.73911032,0.305782675,4.350616621,0.382858019,4.741900443,0.431946233,2.785481332,0.29419439,2.844240637,0.290623604,4.345225835,0.422322353,-3.159700156,0.269692668,4.005332643,0.341999131,4.906462435,0.439977639,0.400813477,0.198845562,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
464,4.690207882,0.407170911,5.189707321,0.45509893,2.692210124,0.311001029,4.357316422,0.383475905,4.73930025,0.431847743,2.82938111,0.28820721,2.842117135,0.288749989,4.342600236,0.419748686,-3.15981527,0.269248824,4.003454889,0.338989387,4.908321482,0.439531366,0.383988515,0.202057993,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
466,4.686845175,0.408543678,5.180465007,0.456261763,2.712365848,0.315337385,4.383233229,0.387422185,4.76790965,0.435442377,2.844527546,0.286272236,2.84268553,0.288461911,4.341226275,0.419048437,-3.151477449,0.268366829,3.98416708,0.336545507,4.916009759,0.437566978,0.256796362,0.168777642,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
468,4.687347257,0.410304596,5.178076515,0.457655271,2.724430227,0.307849332,4.380884166,0.385454491,4.772762319,0.43461443,2.813371553,0.281892298,2.843485061,0.28711361,4.34308773,0.417320829,-3.154925617,0.268427633,3.985805825,0.338782746,4.919817054,0.438423459,0.249760907,0.158629273,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
470,4.700495264,0.413973205,5.191428023,0.461823408,2.736764228,0.30686415,4.39065154,0.3845988,4.778802895,0.434077483,2.838046121,0.281517296,2.847203307,0.289116255,4.352329562,0.419719143,-3.17330171,0.267912812,4.012754474,0.343781586,4.924081066,0.44175962,0.367448105,0.198783908,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
472,4.705722086,0.415019734,5.200528486,0.46200883,2.726496484,0.313029748,4.393939948,0.385276592,4.795460471,0.435532977,2.787857859,0.26643783,2.852723242,0.290058897,4.36022782,0.42098077,-3.177295067,0.268820769,4.014257922,0.345558303,4.929856956,0.44390323,0.351861789,0.182987978,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
474,4.715427278,0.41456344,5.200554757,0.460024696,2.774917363,0.322724954,4.370318764,0.382504509,4.787317048,0.433530517,2.702325626,0.262709971,2.8461714,0.289967043,4.351747135,0.42098119,-3.17613154,0.269630254,3.989642046,0.341162523,4.922419563,0.442104561,0.25853198,0.15569454,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
476,4.723084985,0.412005619,5.1896107,0.457190137,2.856982127,0.329947011,4.378499973,0.381639048,4.776801349,0.432195958,2.785294467,0.278548014,2.8393558,0.29046104,4.341590621,0.421602663,-3.169583484,0.2693781,3.961917739,0.338167965,4.901645358,0.44003803,0.203007262,0.180426978,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
478,4.714276334,0.410606567,5.173958117,0.457279868,2.875549204,0.322610762,4.351889416,0.378016429,4.752578528,0.430130549,2.749132971,0.279463029,2.821084485,0.288003263,4.315555495,0.418243677,-3.156799554,0.267726241,3.944644435,0.334534906,4.896594904,0.438364599,0.136842559,0.163057946,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
480,4.708502941,0.410934675,5.16895208,0.458445103,2.866706382,0.319531706,4.342670836,0.376283954,4.736631627,0.428264287,2.766827672,0.283566931,2.809897677,0.288533762,4.299369573,0.418528598,-3.147989907,0.265993959,3.95552063,0.334910607,4.891825259,0.434998647,0.210302112,0.15592959,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
482,4.702912515,0.4116793,5.156767401,0.459612668,2.887492971,0.324512676,4.344026798,0.377990629,4.72592146,0.428775068,2.816448149,0.296629392,2.81622757,0.28838964,4.305410576,0.418150056,-3.140504455,0.264976946,3.970542059,0.337208887,4.896055516,0.434524165,0.268488232,0.148483852,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
484,4.704877857,0.410847823,5.153347265,0.459656156,2.911000225,0.325030097,4.336937137,0.37852855,4.723602375,0.43016623,2.790276188,0.296533632,2.819007197,0.288734243,4.310410142,0.418848494,-3.146604582,0.266515512,3.961770739,0.336827554,4.895201585,0.435819206,0.228047358,0.148972957,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
486,4.71630425,0.411246555,5.164214606,0.459494999,2.924662825,0.328182317,4.322677543,0.378921202,4.722900267,0.430602565,2.721786647,0.28458678,2.823059818,0.287542318,4.31393218,0.4172823,-3.140429629,0.266473013,3.977209239,0.337195217,4.904462845,0.436822454,0.268194813,0.176533269,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
488,4.712548352,0.407396026,5.15659512,0.454531332,2.936361279,0.328135367,4.326752662,0.381275277,4.731958979,0.43265906,2.705927392,0.261590703,2.833310155,0.287271957,4.332549016,0.417068272,-3.163645291,0.266841753,3.989875994,0.340243387,4.905160717,0.437721947,0.328737102,0.178888278,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
490,4.709726844,0.406871129,5.150967849,0.454083859,2.944762828,0.330217526,4.350234559,0.382569963,4.747274174,0.432584699,2.762076101,0.285807048,2.835662455,0.287053141,4.334347875,0.416393612,-3.159079228,0.264320814,4.009962477,0.341596965,4.928177781,0.440694188,0.337101259,0.20065133,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
492,4.710518957,0.408862069,5.158573431,0.457016551,2.91830106,0.328768203,4.348898835,0.380567714,4.758841898,0.43231852,2.709126586,0.269450468,2.843987708,0.287647012,4.344012804,0.417598037,-3.156112677,0.264934695,3.991497589,0.34098833,4.923276234,0.441092318,0.264383007,0.169528986,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
494,4.715194746,0.407587781,5.163191084,0.455989223,2.923209395,0.327291004,4.358543614,0.384384894,4.773105213,0.435673865,2.700297217,0.278189122,2.839020857,0.286919258,4.33738895,0.416512534,-3.154451515,0.263670811,3.987447256,0.339749317,4.92794208,0.440653723,0.225467958,0.173403665,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
496,4.718240105,0.406550661,5.15991654,0.454813215,2.951534363,0.326708999,4.371517428,0.384309138,4.776502046,0.43420732,2.751578953,0.280209928,2.824873062,0.284890886,4.316184845,0.413645827,-3.140374069,0.262964815,4.010971866,0.340902587,4.923579988,0.439950788,0.360539374,0.206542238,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
498,4.725618165,0.407026744,5.16569508,0.454770367,2.965310504,0.328932034,4.37100715,0.384382235,4.774622054,0.433680138,2.756547531,0.28338751,2.811349388,0.284053601,4.296034783,0.412039442,-3.12739219,0.260896914,3.994715755,0.339977155,4.91510136,0.440486941,0.313173339,0.198080439,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
499,4.72740376,0.40605581,5.165335423,0.45337542,2.975677107,0.329925299,4.367569857,0.38457247,4.770922787,0.433468194,2.75415814,0.294586634,2.817818429,0.283782815,4.305917238,0.411822912,-3.134576809,0.261831679,4.0037568,0.342208293,4.923434796,0.442488969,0.325044815,0.184458247,4.190312187,0.391783943,5.12897343,0.490935809,0.435667214,0.131571578,5.235076826,0.433024528,5.868519667,0.501808212,2.70130546,0.313595764
